CoRa: A Collision-Resistant LoRa Symbol Detector of Low Complexity

Long range communication with LoRa has become popular as it avoids the complexity of multi-hop communication at low cost and low energy consumption. LoRa is openly accessible, but its packets are particularly vulnerable to collisions due to long time on air in a shared band. This degrades communication performance. Existing techniques for demodulating LoRa symbols under collisions face challenges such as high computational complexity, reliance on accurate symbol boundary information, or error-prone peak detection methods. In this paper, we introduce CoRa , a symbol detector for demodulating LoRa symbols under severe collisions. CoRa employs a Bayesian classifier to accurately identify the true symbol amidst interference from other LoRa transmissions, leveraging empirically derived features from raw symbol data. Evaluations using real-world and simulated packet traces demonstrate that CoRa clearly outperforms the related state-of-the-art, i.e., up to 29% better decoding performance than TnB and 178% better than CIC. Compared to the LoRa baseline demodulator, CoRa magnifies the packet reception rate by up to 11.53x. CoRa offers a significant reduction in computational complexity compared to existing solutions by only adding a constant overhead to the baseline demodulator, while also eliminating the need for peak detection and accurately identifying colliding frames.

==> data/cancel.csv <==
8.501449599254380374e+00,7.448595230948128476e-01,6.332385694115205688e+00
7.159142865877893946e+00,8.148788169460472464e-01,5.833833868894312324e+00
4.638773212773029009e+00,9.064936452190168747e-01,4.205018438990952845e+00
1.104880596810015270e+01,9.259051953447794414e-01,1.023014684822033615e+01
1.878219767706216814e+01,9.434043621475201036e-01,1.771920721925746989e+01
4.422109863623875370e+00,8.374111349600927845e-01,3.703124039815490764e+00
7.414925041451936316e-01,8.632101737473844016e-01,6.400638733355556997e-01
5.666295698867402031e+00,8.052574798403483447e-01,4.562826994500169597e+00
1.852644696262760249e+01,9.011684126116873417e-01,1.669544880064573178e+01
3.562526228503148484e+00,9.007564935229547265e-01,3.208968633670052473e+00
1.332676565634728227e+01,8.429803792317485112e-01,1.123420196692027417e+01
1.579746148302184139e+01,7.675593632894166518e-01,1.212548947749732875e+01
3.323369349338761225e+01,6.674636786869244665e-01,2.218228331545020282e+01
3.850573259793558378e+01,7.677469385523124634e-01,2.956265831877902528e+01
1.005934918185158011e+02,8.561842678875833945e-01,8.612656514689156495e+01
2.006815890961621562e+01,9.082491839782080856e-01,1.822688895360393246e+01
1.519230644260517593e+01,8.962253576084621143e-01,1.361573027442116590e+01
4.274660538016124889e+00,7.551763957276127481e-01,3.228122738058075036e+00
4.405275560180600181e+00,7.741074985515761231e-01,3.410156844321797553e+00
1.665068914948727397e+01,7.623746777005930841e-01,1.269406377383312368e+01
4.324498500421189995e+00,8.961337149952899317e-01,3.875328906674001317e+00
1.279910501600810235e+01,9.285641217907475431e-01,1.188478970889711483e+01
8.288010197719262173e-01,9.644477226334179365e-01,7.993352560352886549e-01
1.428368341306870803e+01,9.388858229052794435e-01,1.341074785539750458e+01
1.317899475346555960e+01,9.136585864303570226e-01,1.204110171702443388e+01
1.549765900601976831e+01,8.942520320128781730e-01,1.385881305757586013e+01
5.937522505872404821e+00,8.557324557287004918e-01,5.080930714894620337e+00
1.355195425023481093e+01,7.793376723335356804e-01,1.056154848094856291e+01
1.727417245229118592e+01,7.341545566923061150e-01,1.268191241893828192e+01
1.198214062673110902e+01,7.628122074551830778e-01,9.140123141515188010e+00
8.956131327636242645e+00,8.346071419326027696e-01,7.474851170131531219e+00
1.493837637289466258e+01,8.530156575295771981e-01,1.274266894414904172e+01
2.644218371666374523e+01,8.146801460951101914e-01,2.154192209336536479e+01
3.561668190796700628e+01,8.576184304139805592e-01,3.054552283446468408e+01
3.856125924778396552e+01,5.119443056849325435e-01,1.974121709194344731e+01
1.230517826227980294e+02,8.483054968638278903e-02,1.043855035978124235e+01
1.543584315974805179e+02,6.358544215795716714e-02,9.814949123934585629e+00
1.074919665077257491e+02,1.076381892383234812e-01,1.157024063255811441e+01
1.146877532835287816e+01,6.182768156912251678e-01,7.090877889892102992e+00
3.774202071101058920e+01,6.742055132053005329e-01,2.544587844287197598e+01
1.543411809834667636e+01,8.352642913501973077e-01,1.289156771603079221e+01
2.506727815426104300e+01,8.550860876201251681e-01,2.143468080421250832e+01
1.614795025546304075e+01,9.221364521827711824e-01,1.489061355859656111e+01
8.200927123825067611e+00,8.195207986211804352e-01,6.720830345951219975e+00
1.852380893362192893e+01,8.226176465358494561e-01,1.523801210985581456e+01
3.086212788122151718e+00,7.372208418573652500e-01,2.275220389810379107e+00
3.147966128551891529e+01,8.315846959938978378e-01,2.617800456010912313e+01
6.922036423062293053e+00,7.589583160909534332e-01,5.253537107567604281e+00
1.568440248752798105e+01,7.163038998344776198e-01,1.123479866838987462e+01
1.969660212905886709e+01,5.914937370499739888e-01,1.165041680050350337e+01
1.556130192687047753e+01,6.499165627238342458e-01,1.011354785981943927e+01
2.537999007836484466e+01,7.557145654809651614e-01,1.918002817398269499e+01
1.827660692289056144e+01,7.775961420961505777e-01,1.421181903384749923e+01
1.400997860741717815e+01,7.930638484792800202e-01,1.111080755151065169e+01
1.831884960782742056e+01,8.098899789927109794e-01,1.483625272405398121e+01
2.205498300098216546e+01,8.971779679040965405e-01,1.978724483098057263e+01
4.601520203735079306e+00,8.823561505588441989e-01,4.060179653686432744e+00
5.820095747743654790e+00,8.137035939750151270e-01,4.735832827217715035e+00
1.810141474390790961e+01,8.385196064361639667e-01,1.517839116699943602e+01
1.048234949961069518e+01,8.264792098443690671e-01,8.663443931750764548e+00
5.314816309579578402e+00,8.893711111559666760e-01,4.726844086840643833e+00
9.808216485428958853e-01,9.382824139218274295e-01,9.202877040216146387e-01
4.110326720198145267e+00,9.317394021877470900e-01,3.829753361073743090e+00
1.218329119802655747e+01,9.252831395129742509e-01,1.127299392931079858e+01
1.925004640581339999e+01,8.693991927641593342e-01,1.673597480588677655e+01
8.823810342564158304e+00,9.122629796213648223e-01,8.049635514721394713e+00
4.999413740917600713e+00,9.022700357955245609e-01,4.510821214974360949e+00
6.915485714150362284e+00,8.540958096182671433e-01,5.906487369930814246e+00
2.048793244511791567e+00,8.583189892953179134e-01,1.758518146904435975e+00
4.809198071767079696e+00,7.852280980571282321e-01,3.776317455073672669e+00
1.640993224078228607e+01,8.833762330119503403e-01,1.449614412684360865e+01
1.215870441922198397e+00,7.633288591214372198e-01,9.281089972719493986e-01
8.387624986310539654e+00,7.626089744658323122e-01,6.396478089014271617e+00
1.897005587002191618e+01,7.584009538173789311e-01,1.438690846579358862e+01
1.852518414389043500e+01,8.515533164670570088e-01,1.577518199589283832e+01
6.818972082939948720e+00,8.927563897596252351e-01,6.087680898637140459e+00
1.714399606601344317e+01,8.081641343871470706e-01,1.385516274062640818e+01
1.804839439243835031e+01,7.266924045231855089e-01,1.311563111882380284e+01
1.690089128728277146e+01,7.207862504775470747e-01,1.218193006068919360e+01
1.086889490840646388e+01,7.641226039538659975e-01,8.305168279512463059e+00
5.570211032617779168e+00,8.588241842452684072e-01,4.783831946161958726e+00
1.163906051814038989e+01,8.829642571318467859e-01,1.027687442411243701e+01
1.820288182687289336e+01,9.243233384410377562e-01,1.682534849946284794e+01
3.631789826790388087e+00,8.931988101782044609e-01,3.243910352106481820e+00
1.346227741860801963e+01,8.870863035750801151e-01,1.194220191297525879e+01
7.631826931356201271e+00,8.865358492312435112e-01,6.765888169775744920e+00
7.389326418136547225e+00,9.193690392791207255e-01,6.793517929962023416e+00
7.859506562989534650e+00,9.676372569117577260e-01,7.605151371291150042e+00
1.390434768582918501e+01,9.430885733204705801e-01,1.311303142198043226e+01
4.012632636044935808e+00,9.491847774740511667e-01,3.808729815729427592e+00
1.695564835897749845e+01,9.414083029672727365e-01,1.596218814733482994e+01
5.866804933979739012e+00,8.756922840139232944e-01,5.137515812500872414e+00
1.238610711326526825e+01,8.566383069945527895e-01,1.061041382776074649e+01
6.961837737425631722e+00,8.042525864843272920e-01,5.599076007008761735e+00
1.171593131368992680e+01,8.150011521722256846e-01,9.548497519427948887e+00
1.319298540217937088e+01,7.933979643439851293e-01,1.046728776170902542e+01
7.942104949528944857e+00,8.380252189568607735e-01,6.655684239307361416e+00
1.009135415367961564e+01,9.077279957287307521e-01,9.160204680108400055e+00
1.656762512165170875e+01,8.879777640903440128e-01,1.471168271181129761e+01
1.624723303639214933e+01,8.617424088521012937e-01,1.400092973396201046e+01
8.899515270106242326e+00,8.677074250752548901e-01,7.722175479441799162e+00
8.695982233850138243e+00,8.957114057554889097e-01,7.789090471106663749e+00
1.664729322509780118e+01,8.741415124248577140e-01,1.455209007756707962e+01
2.514274237227092357e+01,8.448202384221725758e-01,2.124109760552918402e+01
5.628477559951613252e+00,8.745271575169766276e-01,4.922256481652572901e+00
1.225391324574612462e+01,8.215912490646275490e-01,1.006770788950214346e+01
1.266222788090616902e+01,8.102405604852521703e-01,1.025945061521740165e+01
4.461860435960966598e+00,6.922221443863955104e-01,3.088598598933717909e+00
1.798700347831093538e+01,7.131632359648956143e-01,1.282766960590405958e+01
8.610209555881230159e+00,5.437500498921088443e-01,4.681801875591931505e+00
2.437502673156861732e+01,6.347888690991670968e-01,1.547299565319440973e+01
1.615261894292560285e+01,5.259764514480016473e-01,8.495897193191780161e+00
1.072739382793109719e+01,6.863124925725405667e-01,7.362344396854678230e+00
2.568391720882795681e+01,5.158338633537213891e-01,1.324863423988685440e+01
1.623393253264527303e+01,6.943895051370444493e-01,1.127267237777171793e+01
3.799394551084597538e+01,4.913397833839306950e-01,1.866793695719992741e+01
5.526556116055220791e+00,6.354805900967132049e-01,3.512019141833371272e+00
1.729979143581092558e+02,9.958981751370243884e-02,1.722883072117522474e+01
2.087150139506953224e+02,1.434427413650355698e-01,2.993865376512938070e+01
7.729096808966903609e+01,1.073463851810408376e-01,8.296906031569148965e+00
4.480241943569710372e+01,5.519117113777338712e-01,2.472697998461863378e+01
2.998093286531851831e+01,3.928014077614903621e-01,1.177655263549984710e+01
2.447703937724953605e+01,4.546391938102458119e-01,1.112822144933437052e+01
8.369040833317127337e+00,3.482365097795822040e-01,2.914405569997162715e+00
3.848245349610387933e+01,5.773794161502989741e-01,2.221897653161148867e+01
6.826212501803296639e+00,4.829491416812193849e-01,3.296713468679511205e+00
2.206941191838362570e+01,7.330176516037402168e-01,1.617726849668915889e+01
5.078168367266465033e+00,7.310544756182998372e-01,3.712417712833423256e+00


==> data/close_collision.csv <==
drift CIC Cancel Vanilla CancelStrawman
-50.0 3.4464285714285836 0.9642857142857224 0.4642857142857082 0.9642857142857224
-46.875 2.964285714285708 0.9107142857142918 0.5535714285714448 0.9285714285714306
-43.75 3.589285714285708 1.017857142857153 0.5714285714285836 1.0357142857142918
-40.625 3.1964285714285836 0.6607142857142776 0.5535714285714448 0.6607142857142776
-37.5 3.214285714285708 0.625 0.607142857142847 0.625
-34.375 3.5714285714285836 0.6607142857142634 0.6785714285714164 0.6428571428571388
-31.25 4.446428571428584 0.6607142857142776 0.6071428571428754 0.6785714285714306
-28.125 4.375 0.9107142857142918 0.7678571428571388 0.8392857142857224
-25.0 4.803571428571445 1.357142857142847 1.0535714285714306 1.1607142857142918
-21.875 4.857142857142861 1.232142857142847 1.1964285714285694 0.9642857142857224
-18.75 4.767857142857139 1.7499999999999858 2.410714285714292 1.4107142857142918
-15.625 3.392857142857153 1.8392857142857224 5.5 1.7142857142857082
-12.5 2.892857142857139 2.6785714285714164 10.964285714285722 2.5892857142857224
-9.375 3.1785714285714306 4.892857142857139 18.94642857142857 6.089285714285708
-6.25 3.732142857142847 14.875 29.160714285714292 20.464285714285708
-3.125 9.375000000000028 28.410714285714263 39.607142857142875 37.60714285714286
0.0 50.03571428571429 50.05357142857143 50.03571428571429 50.089285714285715
3.125 8.785714285714292 30.035714285714292 38.71428571428572 38.62500000000002
6.25 3.624999999999986 16.946428571428584 24.82142857142857 17.85714285714286
9.375 2.5 3.9642857142857366 19.303571428571445 4.732142857142847
12.5 2.500000000000014 2.1607142857142776 8.232142857142847 2.1607142857142776
15.625 3.625000000000014 1.5714285714285694 4.446428571428555 1.5178571428571388
18.75 4.339285714285722 1.25 1.9999999999999858 1.0357142857142776
21.875 5.071428571428584 1.4107142857142918 1.1607142857142918 1.3035714285714164
25.0 4.910714285714292 0.8392857142857224 0.6785714285714306 0.8749999999999858
28.125 4.874999999999986 0.7857142857142918 0.6785714285714306 0.714285714285694
31.25 4.142857142857153 0.6249999999999858 0.482142857142847 0.6071428571428754
34.375 4.803571428571431 0.75 0.5357142857142776 0.7678571428571246
37.5 3.714285714285708 0.607142857142847 0.4464285714285552 0.5892857142857082
40.625 3.107142857142861 0.6785714285714306 0.5178571428571388 0.6785714285714306
43.75 3.607142857142847 0.714285714285694 0.4464285714285552 0.75
46.875 3.035714285714292 0.75 0.482142857142847 0.75


==> data/cr_eval/data.csv <==
CR CIC Cancel Baseline
5 25.27777777777778 43.44444444444444 0.0
6 18.944444444444443 37.77777777777778 0.0
7 13.777777777777779 29.833333333333332 0.0
8 37.611111111111114 55.27777777777778 0.0


==> data/demod_time/high.csv <==
rate CIC Cancel CancelStrawman Vanilla
5.0 0.32030197772557273 0.19872917168419224 0.11089844699486488 0.05953067577674086
10.0 0.3729245434680064 0.19558542811735943 0.11280672805229155 0.05461454875030442
15.0 0.47012578118698456 0.194504626028234 0.1143170646162128 0.07139657920083596
20.0 0.5429064041907076 0.19044164388843665 0.11441964782819537 0.05962811917502235
25.0 0.6589665587236466 0.19561108294822108 0.11532204366646391 0.059961171738941554
30.0 0.7349550498951212 0.19852427141641177 0.115339534891426 0.0636746492090253
35.0 0.8554634474073513 0.1983582035597447 0.11625779189440764 0.05346306680989482
40.0 0.9232972237104727 0.1920167069271433 0.11322677004808261 0.05871986021489332
45.0 1.073539359220274 0.19625885958123052 0.11375019917938366 0.055276562683474674
50.0 1.244145332472998 0.19666039342370625 0.11593917865505493 0.05742027872167694
55.0 1.3565107781283854 0.19825812043066826 0.11459893147860274 0.057956488046737496
60.0 1.6291908407719315 0.20539714015796023 0.11764951153548951 0.05274272467036465
65.0 1.8719652342902866 0.1940406501342346 0.11598760580898686 0.05852726239932355
70.0 2.085222197659914 0.19930148041815388 0.11343524866963756 0.058334626985259916
75.0 2.5550288948137254 0.1993392272945642 0.11617800599718689 0.0526480767944358
80.0 3.036703242983558 0.20058108953867623 0.11581075390007077 0.05593621534486173
85.0 3.266561001946662 0.19600229681851059 0.11535648539613401 0.056533860533719685
90.0 3.4783261583829406 0.19963070565319951 0.11526047417780393 0.05428579081823446
95.0 3.7976355101921278 0.19460133477670252 0.11279915988731097 0.0463552853747229
100.0 6.041805309545793 0.18925813060185295 0.11090002300934665 0.05329302013054377


==> data/demod_time/high_nlos.csv <==
rate CIC Cancel CancelStrawman Vanilla
5.0 0.30974113067659104 0.2015587230078581 0.11278025662721994 0.04915484704224444
10.0 0.38256093171308686 0.19712770888070846 0.11445511443744405 0.05209797225799307
15.0 0.42103372792609245 0.19187191519806382 0.11218143669032053 0.06609274866320866
20.0 0.49506794876936794 0.19419620046704428 0.114862394144685 0.06408533607056009
25.0 0.5854101450669653 0.1893103601314548 0.11158427553262953 0.07242615402942401
30.0 0.6487909055792248 0.18867379179459748 0.11220503148817317 0.07978549366384739
35.0 0.7927965848325752 0.20265811391681415 0.11740087775311912 0.05973336168814181
40.0 0.8722123845212802 0.2063872606008989 0.1197425177656505 0.054994639875715824
45.0 1.0283956963364773 0.212832137349252 0.1255944722746107 0.06103230640292168
50.0 1.2121679829746344 0.22487248106014018 0.13156480620885688 0.07267046436024552
55.0 1.3848861052528263 0.22827734854177295 0.13164255516878892 0.05306476166615707
60.0 1.4272143333003053 0.19859955803601095 0.11733071500823478 0.057578025569078796
65.0 1.702809000227686 0.2019567996490132 0.11713778785008207 0.06104501940219822
70.0 2.016748782771587 0.20126244763166715 0.11739161154497973 0.06337534174541436
75.0 2.0921995931721393 0.2007731716929526 0.11569025945490571 0.050385949631707845
80.0 2.570909505278336 0.1931267781507959 0.11300284322219623 0.055870231870962454
85.0 2.423018337012384 0.1939701772377208 0.1136066319283938 0.04861177467679436
90.0 3.1536971935312526 0.19501888366548678 0.11472656925443481 0.05107900481288098
95.0 3.7718370819824414 0.20217380852629752 0.1189926127253254 0.0474649960328248
100.0 4.0150386076992 0.19459145834313893 0.1147340211362384 0.05779570197446237
120.0 17.605741236907047 0.1910052928273368 0.1125496257812282 0.05972381746623682


==> data/demod_time/low.csv <==
rate CIC Cancel CancelStrawman Vanilla
10.0 0.37951087951452955 0.1938600782295795 0.11205497078456667 0.06184741590559288
20.0 0.5190075326320387 0.1920327000838655 0.11274090217312385 0.055241148667503896
30.0 0.6882435880450041 0.2075302013959569 0.11780076923868003 0.05363022752679271
40.0 0.9327306376320227 0.20257895372550264 0.11736700214537889 0.05924029084432436
50.0 1.0675388739152478 0.1981877035730387 0.11397752648789414 0.05804308559979309
60.0 1.4447015079380237 0.2053662466064322 0.11934108842570677 0.05202010328772077
70.0 1.8075096705198375 0.19911775558093212 0.11744404521169437 0.057730248935244644
80.0 2.3646244928578497 0.20249972350890635 0.11732089190149086 0.05371484241572578
90.0 3.0250982475549484 0.19404045487851768 0.1135683284548986 0.051789675654548416
100.0 4.289543867216285 0.19313224469744353 0.11338439212979655 0.04930814377740293


==> data/demod_time/very_low.csv <==
rate CIC Cancel CancelStrawman Vanilla
10.0 0.31678024774504 0.1988108494453704 0.11214604488120314 0.0542811212196414
20.0 0.4035395296128503 0.19489623529492414 0.11302234272193934 0.057779901661831654
30.0 0.5042861215854162 0.1995142664922379 0.11711792501750853 0.056582377670281556
40.0 0.6221825881232654 0.19703248197834372 0.11420932795461343 0.050112393279639296
50.0 0.7830139535092819 0.19860166244326177 0.11582861604853585 0.06690198065140926
60.0 0.9858115526744154 0.1996726854992884 0.11523724274739285 0.051879247459197406
70.0 1.2202823683471078 0.19566520805023474 0.11313057184708843 0.04932758034200452
80.0 1.6754456521276049 0.19473376834662745 0.11350132938272399 0.05299913403661382
90.0 1.8995345116762534 0.19822924858493854 0.11570736899883927 0.053990452637065665
100.0 3.0831228759065534 0.1956495472034949 0.11340798728719886 0.050228367203469564


==> data/ffo.csv <==
FFO CIC Cancel CancelStrawman Baseline
-50.0 91.99702380952381 99.70535714285714 99.72916666666667 85.53869047619047
-45.0 80.54761904761905 99.46726190476191 99.57440476190477 67.42261904761905
-40.0 52.982142857142854 98.8452380952381 99.21428571428571 55.657738095238095
-35.0 21.86309523809524 93.19940476190476 97.26488095238095 44.42857142857143
-30.0 12.880952380952381 68.67857142857143 83.17261904761905 33.70238095238095
-25.0 11.169642857142858 43.19940476190476 59.30654761904761 24.791666666666668
-20.0 10.20535714285714 30.02380952380952 42.43749999999999 18.425595238095237
-15.000000000000002 9.589285714285712 21.625000000000007 29.107142857142854 13.860119047619046
-9.999999999999998 9.550595238095239 15.607142857142852 18.107142857142854 11.032738095238093
-4.999999999999999 9.42559523809524 10.193452380952383 9.776785714285719 9.461309523809526
0.0 9.455357142857146 8.026785714285712 6.80952380952381 8.922619047619051
5.000000000000004 9.36904761904762 10.166666666666668 9.535714285714281 9.452380952380956
9.999999999999998 9.437499999999998 15.839285714285712 18.276785714285715 11.020833333333336
15.000000000000002 9.815476190476192 22.232142857142854 29.485119047619047 14.321428571428573
19.999999999999996 10.375 30.666666666666664 43.095238095238095 19.050595238095237
25.0 11.49702380952381 44.59821428571429 60.419642857142854 25.815476190476193
30.000000000000004 13.309523809523805 71.36011904761905 84.8125 34.50892857142858
35.0 22.169642857142858 94.30059523809524 97.83333333333333 44.82142857142857
40.0 53.26190476190475 99.04166666666667 99.36607142857143 56.214285714285715
44.99999999999999 80.79761904761905 99.59523809523809 99.625 67.8184523809524
50.0 92.13988095238095 99.73214285714286 99.74404761904762 85.88095238095238


==> data/lora_symbol_fft.csv <==
9.350448294901738677e+00
8.280336177605899906e+00
3.427354534396095609e+00
3.662876222105549306e+00
1.033485610332589211e+01
1.367528454403073468e+01
1.147291518989083592e+01
3.019028451845484629e+00
1.055365306688791271e+01
2.648654551260397483e+01
4.115371390741835000e+01
5.107781921933345615e+01
5.392257297249575032e+01
4.914049816550721062e+01
3.808555584148627560e+01
2.356993879282526194e+01
9.019187308210002030e+00
2.504198396382413705e+00
9.088969769527885489e+00
1.039185349198614894e+01
7.523083653199568843e+00
2.533662014223051706e+00
2.336888487296497008e+00
5.350002361577452348e+00
5.757491851256014925e+00
3.863077997047438039e+00
7.578587731881869516e-01
2.208386890686103499e+00
3.897378003040064431e+00
3.829721051752593919e+00
2.245629770446732731e+00
1.163307203537184004e-01
2.109775271206586922e+00
3.105271432782489960e+00
2.756912709153250596e+00
1.323792655260127793e+00
5.444369303430620644e-01
2.035124542514750168e+00
2.595304199730052996e+00
2.057401802024457993e+00
7.136466780279435707e-01
8.593898374181558886e-01
1.980439692593648715e+00
2.230934474503666110e+00
1.548582113710359920e+00
2.692971812590760350e-01
1.102027391197814676e+00
1.943049802880635557e+00
1.949428591829644120e+00
1.144024411135413866e+00
1.585462489603280678e-01
1.310736240557486942e+00
1.921248085676479755e+00
1.716389817727862255e+00
7.951772489460764426e-01
4.703727535112892655e-01
1.509444200314545181e+00
1.914082817754706012e+00
1.509444200314643769e+00
4.703727535112064428e-01
7.951772489457237247e-01
1.716389817727570710e+00
1.921248085676364514e+00
1.310736240557785148e+00
1.278825693024131169e+02
1.144024411135396102e+00
1.949428591829514668e+00
1.943049802880666199e+00
1.102027391198693085e+00
2.692971812594529557e-01
1.548582113709893626e+00
2.230934474504119969e+00
1.980439692593728873e+00
8.593898374178841060e-01
7.136466780284265177e-01
2.057401802024802162e+00
2.595304199730137373e+00
2.035124542515099666e+00
5.444369303428242546e-01
1.323792655259965256e+00
2.756912709153578778e+00
3.105271432782936714e+00
2.109775271206235203e+00
1.163307203536371182e-01
2.245629770447201690e+00
3.829721051752857708e+00
3.897378003040148808e+00
2.208386890686268700e+00
7.578587731876877953e-01
3.863077997047231094e+00
5.757491851255879034e+00
5.350002361577562482e+00
2.336888487296707950e+00
2.533662014222605396e+00
7.523083653199808651e+00
1.039185349198628927e+01
9.088969769528263853e+00
2.504198396382955938e+00
9.019187308209902554e+00
2.356993879282499904e+01
3.808555584148660245e+01
4.914049816550876670e+01
2.020775318097998365e+02
5.107781921933203506e+01
4.115371390741764657e+01
2.648654551260411694e+01
1.055365306688907090e+01
3.019028451845831906e+00
1.147291518989078618e+01
1.367528454403076310e+01
1.033485610332599691e+01
3.662876222106287383e+00
3.427354534396121366e+00
8.280336177605608583e+00
9.350448294901701374e+00
6.606810925362167630e+00
1.424161996973829947e+00
4.021100267999391242e+00
7.564780530801920477e+00
7.886179687963223550e+00
4.952297109331229130e+00
9.334931361330478516e-02
4.952297109331126990e+00
7.886179687963164930e+00
7.564780530801507474e+00
4.021100267999558220e+00
1.424161996973626554e+00
6.606810925361644493e+00


==> data/notch/compose.csv <==
0.000000000000000000e+00 5.054432850264071853e+00 1.010886570052814371e+01 0.000000000000000000e+00 5.054432850264071853e+00 4.265041672070601031e+00 4.265041672070601031e+00
7.812500000000000000e-03 7.593610630522193539e+00 0.000000000000000000e+00 1.518722126104438708e+01 1.129142668691563323e+01 7.593610630522193539e+00 7.593610630522193539e+00
1.562500000000000000e-02 4.351203809912338016e+00 8.702407619824676033e+00 0.000000000000000000e+00 4.351203809912338016e+00 1.470728473499047340e+00 1.470728473499047340e+00
2.343750000000000000e-02 9.758943970626635434e+00 0.000000000000000000e+00 1.951788794125327087e+01 6.524352245669037487e+00 9.758943970626635434e+00 6.524352245669037487e+00
3.125000000000000000e-02 9.120518093595345377e+00 1.824103618719069075e+01 0.000000000000000000e+00 9.120518093595345377e+00 3.933834436244732391e+00 3.933834436244732391e+00
3.906250000000000000e-02 9.215390730558180366e+00 0.000000000000000000e+00 1.843078146111636073e+01 1.717179710480490229e+01 9.215390730558180366e+00 9.215390730558180366e+00
4.687500000000000000e-02 7.148122421946314198e+00 1.429624484389262840e+01 0.000000000000000000e+00 7.148122421946314198e+00 7.995614342356581972e+00 7.148122421946314198e+00
5.468750000000000000e-02 3.791425163849466262e+00 0.000000000000000000e+00 7.582850327698932524e+00 5.344248375647727478e+00 3.791425163849466262e+00 3.791425163849466262e+00
6.250000000000000000e-02 3.671104617437231266e+00 7.342209234874462531e+00 0.000000000000000000e+00 3.671104617437231266e+00 3.586115597158267221e+00 3.586115597158267221e+00
7.031250000000000000e-02 3.897920287575681542e+00 0.000000000000000000e+00 7.795840575151363083e+00 6.794543259014639069e+00 3.897920287575681542e+00 3.897920287575681542e+00
7.812500000000000000e-02 4.346636637975849204e+00 8.693273275951698409e+00 0.000000000000000000e+00 4.346636637975849204e+00 2.368163565251943936e+00 2.368163565251943936e+00
8.593750000000000000e-02 7.619037636785312095e+00 0.000000000000000000e+00 1.523807527357062419e+01 4.214241998984588733e+00 7.619037636785312095e+00 4.214241998984588733e+00
9.375000000000000000e-02 7.211080766305013157e+00 1.442216153261002631e+01 0.000000000000000000e+00 7.211080766305013157e+00 8.573129618784060213e+00 7.211080766305013157e+00
1.015625000000000000e-01 4.711101841711645477e+00 0.000000000000000000e+00 9.422203683423290954e+00 9.988297503636040631e+00 4.711101841711645477e+00 4.711101841711645477e+00
1.093750000000000000e-01 6.144445286374234705e+00 1.228889057274846941e+01 0.000000000000000000e+00 6.144445286374234705e+00 9.790394181933061546e+00 6.144445286374234705e+00
1.171875000000000000e-01 2.888235930682166330e+00 0.000000000000000000e+00 5.776471861364332661e+00 1.076416206974205458e+01 2.888235930682166330e+00 2.888235930682166330e+00
1.250000000000000000e-01 5.408177783374160441e+00 1.081635556674832088e+01 0.000000000000000000e+00 5.408177783374160441e+00 5.259404058519946190e+00 5.259404058519946190e+00
1.328125000000000000e-01 3.595484650569026108e+00 0.000000000000000000e+00 7.190969301138052217e+00 1.096757586708742771e+01 3.595484650569026108e+00 3.595484650569026108e+00
1.406250000000000000e-01 5.565484026576542398e+00 1.113096805315308480e+01 0.000000000000000000e+00 5.565484026576542398e+00 4.104936834837939585e+00 4.104936834837939585e+00
1.484375000000000000e-01 3.287291702862377374e+00 0.000000000000000000e+00 6.574583405724754748e+00 1.575736726716069924e+01 3.287291702862377374e+00 3.287291702862377374e+00
1.562500000000000000e-01 3.029700304711976599e+00 6.059400609423953199e+00 0.000000000000000000e+00 3.029700304711976599e+00 7.608842063081758589e+00 3.029700304711976599e+00
1.640625000000000000e-01 1.609419809176142913e+00 0.000000000000000000e+00 3.218839618352285825e+00 7.286193487981776684e+00 1.609419809176142913e+00 1.609419809176142913e+00
1.718750000000000000e-01 4.685486567144184988e+00 9.370973134288369977e+00 0.000000000000000000e+00 4.685486567144184988e+00 1.012804116038874014e+01 4.685486567144184988e+00
1.796875000000000000e-01 7.978811280864060995e-01 0.000000000000000000e+00 1.595762256172812199e+00 9.210042645495619240e+00 7.978811280864060995e-01 7.978811280864060995e-01
1.875000000000000000e-01 9.299088188792843823e+00 1.859817637758568765e+01 0.000000000000000000e+00 9.299088188792843823e+00 1.265184033605505931e+01 9.299088188792843823e+00
1.953125000000000000e-01 4.527850181394217799e+00 0.000000000000000000e+00 9.055700362788435598e+00 1.266129865385395981e+01 4.527850181394217799e+00 4.527850181394217799e+00
2.031250000000000000e-01 1.044051244854420268e+01 2.088102489708840537e+01 0.000000000000000000e+00 1.044051244854420268e+01 1.725965110891505461e+01 1.044051244854420268e+01
2.109375000000000000e-01 9.717802602508641030e+00 0.000000000000000000e+00 1.943560520501728206e+01 1.640075377536290802e+01 9.717802602508641030e+00 9.717802602508641030e+00
2.187500000000000000e-01 1.510159203422929686e+01 3.020318406845859371e+01 0.000000000000000000e+00 1.510159203422929686e+01 2.313979460052702919e+01 1.510159203422929686e+01
2.265625000000000000e-01 2.194171241564362518e+01 0.000000000000000000e+00 4.388342483128725036e+01 2.232792648200437569e+01 2.194171241564362518e+01 2.194171241564362518e+01
2.343750000000000000e-01 4.358373869615149232e+01 8.716747739230298464e+01 0.000000000000000000e+00 4.358373869615149232e+01 4.510755394369409288e+01 4.358373869615149232e+01
2.421875000000000000e-01 1.153941270682086184e+02 0.000000000000000000e+00 2.307882541364172369e+02 1.196281151798791456e+02 1.153941270682086184e+02 1.153941270682086184e+02
2.500000000000000000e-01 1.092985406667347519e+02 2.185970813334695038e+02 0.000000000000000000e+00 1.092985406667347519e+02 1.080539398802528552e+02 1.080539398802528552e+02
2.578125000000000000e-01 3.201279667376238791e+01 0.000000000000000000e+00 6.402559334752477582e+01 2.667908684837914635e+01 3.201279667376238791e+01 2.667908684837914635e+01
2.656250000000000000e-01 2.786746412572398768e+01 5.573492825144797536e+01 0.000000000000000000e+00 2.786746412572398768e+01 2.591048357695293802e+01 2.591048357695293802e+01
2.734375000000000000e-01 1.762816554621680254e+01 0.000000000000000000e+00 3.525633109243360508e+01 1.323286917743112312e+01 1.762816554621680254e+01 1.323286917743112312e+01
2.812500000000000000e-01 1.486598957048211744e+01 2.973197914096423489e+01 0.000000000000000000e+00 1.486598957048211744e+01 1.479034280847855598e+01 1.479034280847855598e+01
2.890625000000000000e-01 1.296283863007362669e+01 0.000000000000000000e+00 2.592567726014725338e+01 1.008626005800478964e+01 1.296283863007362669e+01 1.008626005800478964e+01
2.968750000000000000e-01 3.431462932752382677e+00 6.862925865504765355e+00 0.000000000000000000e+00 3.431462932752382677e+00 1.030733853175793691e+01 3.431462932752382677e+00
3.046875000000000000e-01 1.156553182488863385e+01 0.000000000000000000e+00 2.313106364977726770e+01 2.352512035139356250e+00 1.156553182488863385e+01 2.352512035139356250e+00
3.125000000000000000e-01 9.748172246229627191e+00 1.949634449245925438e+01 0.000000000000000000e+00 9.748172246229627191e+00 6.359231204136031046e+00 6.359231204136031046e+00
3.203125000000000000e-01 1.267011935131049505e+01 0.000000000000000000e+00 2.534023870262099010e+01 4.267713542066430499e+00 1.267011935131049505e+01 4.267713542066430499e+00
3.281250000000000000e-01 1.442867739595031562e+00 2.885735479190063124e+00 0.000000000000000000e+00 1.442867739595031562e+00 4.481389921544503885e+00 1.442867739595031562e+00
3.359375000000000000e-01 4.211418738534804973e+00 0.000000000000000000e+00 8.422837477069609946e+00 4.192937048075390472e+00 4.211418738534804973e+00 4.192937048075390472e+00
3.437500000000000000e-01 6.434936538282890695e+00 1.286987307656578139e+01 0.000000000000000000e+00 6.434936538282890695e+00 2.227934576481474860e+00 2.227934576481474860e+00
3.515625000000000000e-01 3.193567920069549704e+00 0.000000000000000000e+00 6.387135840139099408e+00 1.418200341214820748e+00 3.193567920069549704e+00 1.418200341214820748e+00
3.593750000000000000e-01 1.190736651550490244e+00 2.381473303100980488e+00 0.000000000000000000e+00 1.190736651550490244e+00 5.024208348793928636e+00 1.190736651550490244e+00
3.671875000000000000e-01 6.666657901400304453e+00 0.000000000000000000e+00 1.333331580280060891e+01 4.663778059630454109e+00 6.666657901400304453e+00 4.663778059630454109e+00
3.750000000000000000e-01 5.558464131883273929e+00 1.111692826376654786e+01 0.000000000000000000e+00 5.558464131883273929e+00 3.218878223931519234e+00 3.218878223931519234e+00
3.828125000000000000e-01 3.679746895180354471e+00 0.000000000000000000e+00 7.359493790360708942e+00 8.397991265453466525e+00 3.679746895180354471e+00 3.679746895180354471e+00
3.906250000000000000e-01 4.262538497267622795e+00 8.525076994535245589e+00 0.000000000000000000e+00 4.262538497267622795e+00 1.866735571517010195e+00 1.866735571517010195e+00
3.984375000000000000e-01 1.393129495732803314e+00 0.000000000000000000e+00 2.786258991465606627e+00 8.437836590166174489e+00 1.393129495732803314e+00 1.393129495732803314e+00
4.062500000000000000e-01 1.972746475664992616e+00 3.945492951329985232e+00 0.000000000000000000e+00 1.972746475664992616e+00 6.847811987271633427e+00 1.972746475664992616e+00
4.140625000000000000e-01 8.420115995926813923e+00 0.000000000000000000e+00 1.684023199185362785e+01 1.035276161857830246e+01 8.420115995926813923e+00 8.420115995926813923e+00
4.218750000000000000e-01 6.359929617841943106e+00 1.271985923568388621e+01 0.000000000000000000e+00 6.359929617841943106e+00 3.653411516628401579e+00 3.653411516628401579e+00
4.296875000000000000e-01 9.061533046251097900e+00 0.000000000000000000e+00 1.812306609250219580e+01 7.434446542713046391e+00 9.061533046251097900e+00 7.434446542713046391e+00
4.375000000000000000e-01 1.133813209801758815e+00 2.267626419603517629e+00 0.000000000000000000e+00 1.133813209801758815e+00 4.978873763985195211e+00 1.133813209801758815e+00
4.453125000000000000e-01 3.239382276289078710e+00 0.000000000000000000e+00 6.478764552578157421e+00 1.357239325852598810e+01 3.239382276289078710e+00 3.239382276289078710e+00
4.531250000000000000e-01 1.628470623467232814e+00 3.256941246934465628e+00 0.000000000000000000e+00 1.628470623467232814e+00 5.671765897764309727e+00 1.628470623467232814e+00
4.609375000000000000e-01 3.649747055782828209e+00 0.000000000000000000e+00 7.299494111565656418e+00 2.335664071588232815e+01 3.649747055782828209e+00 3.649747055782828209e+00
4.687500000000000000e-01 7.500612915945398917e+00 1.500122583189079783e+01 0.000000000000000000e+00 7.500612915945398917e+00 3.675198910548870046e+00 3.675198910548870046e+00
4.765625000000000000e-01 6.326098152679613840e+00 0.000000000000000000e+00 1.265219630535922768e+01 2.739762544123384913e+01 6.326098152679613840e+00 6.326098152679613840e+00
4.843750000000000000e-01 2.813149610167848813e+00 5.626299220335697626e+00 0.000000000000000000e+00 2.813149610167848813e+00 2.418014530021407982e+00 2.418014530021407982e+00
4.921875000000000000e-01 2.424793977892653274e+00 0.000000000000000000e+00 4.849587955785306548e+00 8.628229009873685129e+01 2.424793977892653274e+00 2.424793977892653274e+00
5.000000000000000000e-01 1.341047531752403756e+02 2.682095063504807513e+02 0.000000000000000000e+00 1.341047531752403756e+02 3.274190693934347252e+00 3.274190693934347252e+00
5.078125000000000000e-01 5.908509598528950413e+00 0.000000000000000000e+00 1.181701919705790083e+01 8.215726357618630971e+01 5.908509598528950413e+00 5.908509598528950413e+00
5.156250000000000000e-01 1.289390424222754072e+00 2.578780848445508145e+00 0.000000000000000000e+00 1.289390424222754072e+00 7.988984099395816330e+00 1.289390424222754072e+00
5.234375000000000000e-01 1.120622067917673093e+01 0.000000000000000000e+00 2.241244135835346185e+01 2.272785177115118316e+01 1.120622067917673093e+01 1.120622067917673093e+01
5.312500000000000000e-01 9.275079473342906056e+00 1.855015894668581211e+01 0.000000000000000000e+00 9.275079473342906056e+00 1.131455028761674342e+01 9.275079473342906056e+00
5.390625000000000000e-01 1.135237246852376813e+01 0.000000000000000000e+00 2.270474493704753627e+01 1.916576642041417244e+01 1.135237246852376813e+01 1.135237246852376813e+01
5.468750000000000000e-01 1.788310754408002134e+00 3.576621508816004269e+00 0.000000000000000000e+00 1.788310754408002134e+00 4.942760945521245119e+00 1.788310754408002134e+00
5.546875000000000000e-01 5.494322464883772739e+00 0.000000000000000000e+00 1.098864492976754548e+01 1.252076385011246984e+01 5.494322464883772739e+00 5.494322464883772739e+00
5.625000000000000000e-01 9.034749980736616060e-01 1.806949996147323212e+00 0.000000000000000000e+00 9.034749980736616060e-01 5.343160004444807321e+00 9.034749980736616060e-01
5.703125000000000000e-01 7.351520478738362563e+00 0.000000000000000000e+00 1.470304095747672513e+01 6.046597350037755447e+00 7.351520478738362563e+00 6.046597350037755447e+00
5.781250000000000000e-01 2.275500526614700814e+00 4.551001053229401627e+00 0.000000000000000000e+00 2.275500526614700814e+00 5.266154858718461895e+00 2.275500526614700814e+00
5.859375000000000000e-01 8.259096844865206899e-01 0.000000000000000000e+00 1.651819368973041380e+00 5.163108313307822606e+00 8.259096844865206899e-01 8.259096844865206899e-01
5.937500000000000000e-01 3.533722468466173439e+00 7.067444936932346877e+00 0.000000000000000000e+00 3.533722468466173439e+00 1.613028482100788086e+00 1.613028482100788086e+00
6.015625000000000000e-01 1.151396788512910829e+00 0.000000000000000000e+00 2.302793577025821659e+00 5.990388914749456006e+00 1.151396788512910829e+00 1.151396788512910829e+00
6.093750000000000000e-01 4.607662855751410547e+00 9.215325711502821093e+00 0.000000000000000000e+00 4.607662855751410547e+00 2.356021767644822962e+00 2.356021767644822962e+00
6.171875000000000000e-01 4.019136015026763431e+00 0.000000000000000000e+00 8.038272030053526862e+00 3.286077232791207781e+00 4.019136015026763431e+00 3.286077232791207781e+00
6.250000000000000000e-01 4.525694922943769960e+00 9.051389845887539920e+00 0.000000000000000000e+00 4.525694922943769960e+00 6.138432243434058577e+00 4.525694922943769960e+00
6.328125000000000000e-01 4.912510500010291992e+00 0.000000000000000000e+00 9.825021000020583983e+00 9.520224917905606432e-01 4.912510500010291992e+00 9.520224917905606432e-01
6.406250000000000000e-01 1.171406995564722742e+01 2.342813991129445483e+01 0.000000000000000000e+00 1.171406995564722742e+01 3.083778840096321971e+00 3.083778840096321971e+00
6.484375000000000000e-01 8.549505359740374288e+00 0.000000000000000000e+00 1.709901071948074858e+01 1.252874809652332644e+01 8.549505359740374288e+00 8.549505359740374288e+00
6.562500000000000000e-01 7.680081421754677784e+00 1.536016284350935557e+01 0.000000000000000000e+00 7.680081421754677784e+00 6.118102986991481806e+00 6.118102986991481806e+00
6.640625000000000000e-01 6.155823211275019524e+00 0.000000000000000000e+00 1.231164642255003905e+01 5.139454305807529266e+00 6.155823211275019524e+00 5.139454305807529266e+00
6.718750000000000000e-01 5.061072387888735591e+00 1.012214477577747118e+01 0.000000000000000000e+00 5.061072387888735591e+00 5.514348928442601938e+00 5.061072387888735591e+00
6.796875000000000000e-01 5.801939904011955917e+00 0.000000000000000000e+00 1.160387980802391183e+01 5.173728724095768783e+00 5.801939904011955917e+00 5.173728724095768783e+00
6.875000000000000000e-01 5.133452938500051133e+00 1.026690587700010227e+01 0.000000000000000000e+00 5.133452938500051133e+00 4.240815012619099988e+00 4.240815012619099988e+00
6.953125000000000000e-01 2.087045500088270167e+00 0.000000000000000000e+00 4.174091000176540334e+00 9.428898384122151199e+00 2.087045500088270167e+00 2.087045500088270167e+00
7.031250000000000000e-01 9.494519191578604023e+00 1.898903838315720805e+01 0.000000000000000000e+00 9.494519191578604023e+00 5.332376980933621446e+00 5.332376980933621446e+00
7.109375000000000000e-01 7.683932382587004284e+00 0.000000000000000000e+00 1.536786476517400857e+01 4.653660899711202781e+00 7.683932382587004284e+00 4.653660899711202781e+00
7.187500000000000000e-01 2.867759235828682307e+00 5.735518471657364614e+00 0.000000000000000000e+00 2.867759235828682307e+00 5.209790317078364374e+00 2.867759235828682307e+00
7.265625000000000000e-01 3.025540103142426940e+00 0.000000000000000000e+00 6.051080206284853880e+00 1.889510108153824586e+00 3.025540103142426940e+00 1.889510108153824586e+00
7.343750000000000000e-01 2.874377790390883813e+00 5.748755580781767627e+00 0.000000000000000000e+00 2.874377790390883813e+00 3.200585622761269011e+00 2.874377790390883813e+00
7.421875000000000000e-01 6.526382799218473529e+00 0.000000000000000000e+00 1.305276559843694706e+01 4.514797727877810196e+00 6.526382799218473529e+00 4.514797727877810196e+00
7.500000000000000000e-01 4.641152508659928344e+00 9.282305017319856688e+00 0.000000000000000000e+00 4.641152508659928344e+00 1.939226191888583584e+00 1.939226191888583584e+00
7.578125000000000000e-01 7.964562232024878341e+00 0.000000000000000000e+00 1.592912446404975668e+01 5.108115307398876759e+00 7.964562232024878341e+00 5.108115307398876759e+00
7.656250000000000000e-01 1.171857953848126632e+00 2.343715907696253264e+00 0.000000000000000000e+00 1.171857953848126632e+00 9.116430362255830033e+00 1.171857953848126632e+00
7.734375000000000000e-01 7.843740254265083145e+00 0.000000000000000000e+00 1.568748050853016629e+01 7.821469694542310336e+00 7.843740254265083145e+00 7.821469694542310336e+00
7.812500000000000000e-01 9.966067213324359741e+00 1.993213442664871948e+01 0.000000000000000000e+00 9.966067213324359741e+00 4.146749502909866436e+00 4.146749502909866436e+00
7.890625000000000000e-01 3.325856418972233275e+00 0.000000000000000000e+00 6.651712837944466550e+00 2.958759969739217510e+00 3.325856418972233275e+00 2.958759969739217510e+00
7.968750000000000000e-01 3.465950708499960342e+00 6.931901416999920684e+00 0.000000000000000000e+00 3.465950708499960342e+00 7.805330205171570945e+00 3.465950708499960342e+00
8.046875000000000000e-01 1.023654550720055845e+01 0.000000000000000000e+00 2.047309101440111689e+01 3.592970108010155705e+00 1.023654550720055845e+01 3.592970108010155705e+00
8.125000000000000000e-01 6.403193329862086891e+00 1.280638665972417378e+01 0.000000000000000000e+00 6.403193329862086891e+00 3.751123723569928181e+00 3.751123723569928181e+00
8.203125000000000000e-01 8.240050874677049109e+00 0.000000000000000000e+00 1.648010174935409822e+01 2.735104913293723072e+00 8.240050874677049109e+00 2.735104913293723072e+00
8.281250000000000000e-01 7.917137512468363170e+00 1.583427502493672634e+01 0.000000000000000000e+00 7.917137512468363170e+00 4.498651033541092303e+00 4.498651033541092303e+00
8.359375000000000000e-01 2.879464384882711059e+00 0.000000000000000000e+00 5.758928769765422118e+00 2.719531564496564524e+00 2.879464384882711059e+00 2.719531564496564524e+00
8.437500000000000000e-01 4.161172890595017826e+00 8.322345781190035652e+00 0.000000000000000000e+00 4.161172890595017826e+00 2.092994500832721982e+00 2.092994500832721982e+00
8.515625000000000000e-01 8.127115212669483668e+00 0.000000000000000000e+00 1.625423042533896734e+01 5.328020677943253069e+00 8.127115212669483668e+00 5.328020677943253069e+00
8.593750000000000000e-01 9.273525849987414915e+00 1.854705169997482983e+01 0.000000000000000000e+00 9.273525849987414915e+00 6.165200849631537139e+00 6.165200849631537139e+00
8.671875000000000000e-01 1.106594063460715738e+01 0.000000000000000000e+00 2.213188126921431476e+01 6.047058936712090826e+00 1.106594063460715738e+01 6.047058936712090826e+00
8.750000000000000000e-01 8.258842735172599703e+00 1.651768547034519941e+01 0.000000000000000000e+00 8.258842735172599703e+00 4.287937512523430250e+00 4.287937512523430250e+00
8.828125000000000000e-01 1.275049569110036174e+01 0.000000000000000000e+00 2.550099138220072348e+01 5.773607437743789816e+00 1.275049569110036174e+01 5.773607437743789816e+00
8.906250000000000000e-01 5.228351506357373779e+00 1.045670301271474756e+01 0.000000000000000000e+00 5.228351506357373779e+00 4.500416919422900008e+00 4.500416919422900008e+00
8.984375000000000000e-01 1.387459306310084095e+01 0.000000000000000000e+00 2.774918612620168190e+01 1.453416409966382261e+01 1.387459306310084095e+01 1.387459306310084095e+01
9.062500000000000000e-01 1.512760523955111935e+01 3.025521047910223871e+01 0.000000000000000000e+00 1.512760523955111935e+01 3.855170179704274336e+00 3.855170179704274336e+00
9.140625000000000000e-01 3.068665794749863807e+01 0.000000000000000000e+00 6.137331589499727613e+01 1.594276568780320602e+01 3.068665794749863807e+01 1.594276568780320602e+01
9.218750000000000000e-01 1.749986630390143105e+01 3.499973260780286211e+01 0.000000000000000000e+00 1.749986630390143105e+01 1.952642602547441797e+01 1.749986630390143105e+01
9.296875000000000000e-01 5.673364821921844481e+01 0.000000000000000000e+00 1.134672964384368896e+02 5.326220323225812336e+01 5.673364821921844481e+01 5.326220323225812336e+01
9.375000000000000000e-01 1.280655211415150063e+02 2.561310422830300126e+02 0.000000000000000000e+00 1.280655211415150063e+02 1.201000325886169406e+02 1.201000325886169406e+02
9.453125000000000000e-01 1.016458307769442513e+02 0.000000000000000000e+00 2.032916615538885026e+02 1.103997267309804187e+02 1.016458307769442513e+02 1.016458307769442513e+02
9.531250000000000000e-01 2.094685624829824988e+01 4.189371249659649976e+01 0.000000000000000000e+00 2.094685624829824988e+01 2.896802601294523782e+01 2.094685624829824988e+01
9.609375000000000000e-01 1.572025246268990095e+01 0.000000000000000000e+00 3.144050492537980190e+01 3.160531893640461121e+01 1.572025246268990095e+01 1.572025246268990095e+01
9.687500000000000000e-01 9.085222988995788285e+00 1.817044597799157657e+01 0.000000000000000000e+00 9.085222988995788285e+00 6.704880517010166407e+00 6.704880517010166407e+00
9.765625000000000000e-01 9.401764326767356295e+00 0.000000000000000000e+00 1.880352865353471259e+01 1.962811535909354177e+01 9.401764326767356295e+00 9.401764326767356295e+00
9.843750000000000000e-01 5.510894908709910389e+00 1.102178981741982078e+01 0.000000000000000000e+00 5.510894908709910389e+00 3.719743265055841519e+00 3.719743265055841519e+00
9.921875000000000000e-01 1.244350236907771290e+01 0.000000000000000000e+00 2.488700473815542580e+01 1.558492442587258076e+01 1.244350236907771290e+01 1.244350236907771290e+01


==> data/notch/even.csv <==
0.000000000000000000e+00 5.149905812411815553e+00 1.029981162482363111e+01 0.000000000000000000e+00 5.149905812411815553e+00 5.186634708844407804e+00 5.149905812411815553e+00
7.812500000000000000e-03 1.955090114644556731e+00 0.000000000000000000e+00 3.910180229289113463e+00 8.191265232046401223e+00 1.955090114644556731e+00 1.955090114644556731e+00
1.562500000000000000e-02 8.379893749997330943e+00 1.675978749999466189e+01 0.000000000000000000e+00 8.379893749997330943e+00 5.387069075916311789e+00 5.387069075916311789e+00
2.343750000000000000e-02 5.312858844852719642e+00 0.000000000000000000e+00 1.062571768970543928e+01 1.961459169032507388e+00 5.312858844852719642e+00 1.961459169032507388e+00
3.125000000000000000e-02 4.671669050599055240e+00 9.343338101198110479e+00 0.000000000000000000e+00 4.671669050599055240e+00 5.252270841884803865e+00 4.671669050599055240e+00
3.906250000000000000e-02 5.876589349243928062e+00 0.000000000000000000e+00 1.175317869848785612e+01 6.647241315074694512e+00 5.876589349243928062e+00 5.876589349243928062e+00
4.687500000000000000e-02 4.263635214086627379e+00 8.527270428173254757e+00 0.000000000000000000e+00 4.263635214086627379e+00 2.109054020857223488e+00 2.109054020857223488e+00
5.468750000000000000e-02 5.476608049650948828e+00 0.000000000000000000e+00 1.095321609930189766e+01 1.933814600696911246e+00 5.476608049650948828e+00 1.933814600696911246e+00
6.250000000000000000e-02 2.536631202455803979e+00 5.073262404911607959e+00 0.000000000000000000e+00 2.536631202455803979e+00 9.162250490012249671e+00 2.536631202455803979e+00
7.031250000000000000e-02 5.973631885626042859e+00 0.000000000000000000e+00 1.194726377125208572e+01 5.107948111028919769e+00 5.973631885626042859e+00 5.107948111028919769e+00
7.812500000000000000e-02 4.301043158992660764e+00 8.602086317985321529e+00 0.000000000000000000e+00 4.301043158992660764e+00 3.098639776349811359e-01 3.098639776349811359e-01
8.593750000000000000e-02 4.896842534813607983e+00 0.000000000000000000e+00 9.793685069627215967e+00 1.022638770286252941e+00 4.896842534813607983e+00 1.022638770286252941e+00
9.375000000000000000e-02 1.632747424313903517e+00 3.265494848627807034e+00 0.000000000000000000e+00 1.632747424313903517e+00 6.126178548678757885e+00 1.632747424313903517e+00
1.015625000000000000e-01 2.654466247403842516e+00 0.000000000000000000e+00 5.308932494807685032e+00 5.425476833409434541e+00 2.654466247403842516e+00 2.654466247403842516e+00
1.093750000000000000e-01 7.175789222110145360e+00 1.435157844422029072e+01 0.000000000000000000e+00 7.175789222110145360e+00 4.054524006448009921e+00 4.054524006448009921e+00
1.171875000000000000e-01 5.884543203032039038e+00 0.000000000000000000e+00 1.176908640606407808e+01 3.461334906441764669e+00 5.884543203032039038e+00 3.461334906441764669e+00
1.250000000000000000e-01 3.614307097577389882e+00 7.228614195154779765e+00 0.000000000000000000e+00 3.614307097577389882e+00 4.788219706313705082e+00 3.614307097577389882e+00
1.328125000000000000e-01 2.420683780206560165e+00 0.000000000000000000e+00 4.841367560413120330e+00 2.917085694202786517e+00 2.420683780206560165e+00 2.420683780206560165e+00
1.406250000000000000e-01 5.035477217855751420e+00 1.007095443571150284e+01 0.000000000000000000e+00 5.035477217855751420e+00 5.786036866442868742e+00 5.035477217855751420e+00
1.484375000000000000e-01 6.644168713856737796e+00 0.000000000000000000e+00 1.328833742771347559e+01 3.870127599665183382e+00 6.644168713856737796e+00 3.870127599665183382e+00
1.562500000000000000e-01 1.991353973239981201e+00 3.982707946479962402e+00 0.000000000000000000e+00 1.991353973239981201e+00 3.194531655266025005e+00 1.991353973239981201e+00
1.640625000000000000e-01 4.093224436670782396e+00 0.000000000000000000e+00 8.186448873341564791e+00 3.724715709838735567e+00 4.093224436670782396e+00 3.724715709838735567e+00
1.718750000000000000e-01 5.740240395547835384e+00 1.148048079109567077e+01 0.000000000000000000e+00 5.740240395547835384e+00 5.652331592158286178e+00 5.652331592158286178e+00
1.796875000000000000e-01 4.990440248615938046e+00 0.000000000000000000e+00 9.980880497231876092e+00 6.720440932159854164e+00 4.990440248615938046e+00 4.990440248615938046e+00
1.875000000000000000e-01 3.098157917288209884e+00 6.196315834576419768e+00 0.000000000000000000e+00 3.098157917288209884e+00 3.784658443453243759e+00 3.098157917288209884e+00
1.953125000000000000e-01 3.214905399321338564e+00 0.000000000000000000e+00 6.429810798642677128e+00 8.122833679331099566e-01 3.214905399321338564e+00 8.122833679331099566e-01
2.031250000000000000e-01 4.649834816455916453e+00 9.299669632911832906e+00 0.000000000000000000e+00 4.649834816455916453e+00 5.522066190997295010e+00 4.649834816455916453e+00
2.109375000000000000e-01 8.834754305529209262e+00 0.000000000000000000e+00 1.766950861105841852e+01 4.775460679683833476e+00 8.834754305529209262e+00 4.775460679683833476e+00
2.187500000000000000e-01 4.170562887568113553e+00 8.341125775136227105e+00 0.000000000000000000e+00 4.170562887568113553e+00 6.936110375570451403e+00 4.170562887568113553e+00
2.265625000000000000e-01 1.275807130638701992e+00 0.000000000000000000e+00 2.551614261277403983e+00 8.276876832259967287e+00 1.275807130638701992e+00 1.275807130638701992e+00
2.343750000000000000e-01 1.107038513354055809e+01 2.214077026708111617e+01 0.000000000000000000e+00 1.107038513354055809e+01 3.821382002324056337e+00 3.821382002324056337e+00
2.421875000000000000e-01 5.997873065753808852e+00 0.000000000000000000e+00 1.199574613150761770e+01 8.106819984541791868e+00 5.997873065753808852e+00 5.997873065753808852e+00
2.500000000000000000e-01 2.423850873183004406e+00 4.847701746366008813e+00 0.000000000000000000e+00 2.423850873183004406e+00 3.459652256684678129e+00 2.423850873183004406e+00
2.578125000000000000e-01 4.688140911542414635e+00 0.000000000000000000e+00 9.376281823084829270e+00 6.663603402871137504e+00 4.688140911542414635e+00 4.688140911542414635e+00
2.656250000000000000e-01 1.605928667330605908e+00 3.211857334661211816e+00 0.000000000000000000e+00 1.605928667330605908e+00 6.808068771196650104e+00 1.605928667330605908e+00
2.734375000000000000e-01 2.801041228326548893e+00 0.000000000000000000e+00 5.602082456653097786e+00 3.814443714501139393e+00 2.801041228326548893e+00 2.801041228326548893e+00
2.812500000000000000e-01 2.754319945883888732e+00 5.508639891767777463e+00 0.000000000000000000e+00 2.754319945883888732e+00 5.612732250858479155e+00 2.754319945883888732e+00
2.890625000000000000e-01 6.636830302429720163e+00 0.000000000000000000e+00 1.327366060485944033e+01 3.765977272715517188e+00 6.636830302429720163e+00 3.765977272715517188e+00
2.968750000000000000e-01 3.285011707642437440e+00 6.570023415284874879e+00 0.000000000000000000e+00 3.285011707642437440e+00 3.076183625812642042e+00 3.076183625812642042e+00
3.046875000000000000e-01 4.159371623101745463e+00 0.000000000000000000e+00 8.318743246203490926e+00 8.972813761477469896e+00 4.159371623101745463e+00 4.159371623101745463e+00
3.125000000000000000e-01 3.778293030031800281e+00 7.556586060063600563e+00 0.000000000000000000e+00 3.778293030031800281e+00 8.276907766787466869e+00 3.778293030031800281e+00
3.203125000000000000e-01 3.927974539457882219e+00 0.000000000000000000e+00 7.855949078915764439e+00 7.218190229918185707e+00 3.927974539457882219e+00 3.927974539457882219e+00
3.281250000000000000e-01 7.930194451352399199e+00 1.586038890270479840e+01 0.000000000000000000e+00 7.930194451352399199e+00 6.844129668421363277e+00 6.844129668421363277e+00
3.359375000000000000e-01 6.269739066008011896e+00 0.000000000000000000e+00 1.253947813201602379e+01 2.015652650263677792e+00 6.269739066008011896e+00 2.015652650263677792e+00
3.437500000000000000e-01 4.830302708847833415e+00 9.660605417695666830e+00 0.000000000000000000e+00 4.830302708847833415e+00 1.305494216324727841e+00 1.305494216324727841e+00
3.515625000000000000e-01 4.718303573498647374e+00 0.000000000000000000e+00 9.436607146997294748e+00 3.981383790329645400e+00 4.718303573498647374e+00 3.981383790329645400e+00
3.593750000000000000e-01 6.109558098860296660e+00 1.221911619772059332e+01 0.000000000000000000e+00 6.109558098860296660e+00 1.837626587311761206e+00 1.837626587311761206e+00
3.671875000000000000e-01 6.207244113911930539e-01 0.000000000000000000e+00 1.241448822782386108e+00 8.467843389132120535e+00 6.207244113911930539e-01 6.207244113911930539e-01
3.750000000000000000e-01 2.460800861625497826e-01 4.921601723250995652e-01 0.000000000000000000e+00 2.460800861625497826e-01 2.820027200890122820e+00 2.460800861625497826e-01
3.828125000000000000e-01 2.909723209267429223e+00 0.000000000000000000e+00 5.819446418534858445e+00 5.174802994800157485e+00 2.909723209267429223e+00 2.909723209267429223e+00
3.906250000000000000e-01 4.208973823824353033e+00 8.417947647648706067e+00 0.000000000000000000e+00 4.208973823824353033e+00 3.061345354533662189e+00 3.061345354533662189e+00
3.984375000000000000e-01 5.385034732826853521e+00 0.000000000000000000e+00 1.077006946565370704e+01 8.397044021208168729e+00 5.385034732826853521e+00 5.385034732826853521e+00
4.062500000000000000e-01 3.719941851435073499e+00 7.439883702870146998e+00 0.000000000000000000e+00 3.719941851435073499e+00 4.323073831845135828e+00 3.719941851435073499e+00
4.140625000000000000e-01 3.351637958380742077e+00 0.000000000000000000e+00 6.703275916761484154e+00 9.468343765142050117e+00 3.351637958380742077e+00 3.351637958380742077e+00
4.218750000000000000e-01 5.886504699321847944e+00 1.177300939864369589e+01 0.000000000000000000e+00 5.886504699321847944e+00 3.894550812036726928e+00 3.894550812036726928e+00
4.296875000000000000e-01 8.789823878109304545e+00 0.000000000000000000e+00 1.757964775621860909e+01 1.458157505489960570e+01 8.789823878109304545e+00 8.789823878109304545e+00
4.375000000000000000e-01 2.047183032096382860e+00 4.094366064192765720e+00 0.000000000000000000e+00 2.047183032096382860e+00 4.760666367471007021e+00 2.047183032096382860e+00
4.453125000000000000e-01 4.112300126316123183e+00 0.000000000000000000e+00 8.224600252632246367e+00 1.264675081153747094e+01 4.112300126316123183e+00 4.112300126316123183e+00
4.531250000000000000e-01 4.940610978594195402e+00 9.881221957188390803e+00 0.000000000000000000e+00 4.940610978594195402e+00 5.000009284671192766e+00 4.940610978594195402e+00
4.609375000000000000e-01 5.709264655102555430e+00 0.000000000000000000e+00 1.141852931020511086e+01 2.068703299322853084e+01 5.709264655102555430e+00 5.709264655102555430e+00
4.687500000000000000e-01 3.527804722235119428e+00 7.055609444470238856e+00 0.000000000000000000e+00 3.527804722235119428e+00 7.253213942598955022e+00 3.527804722235119428e+00
4.765625000000000000e-01 3.352654248901721701e+00 0.000000000000000000e+00 6.705308497803443402e+00 2.549908276833703979e+01 3.352654248901721701e+00 3.352654248901721701e+00
4.843750000000000000e-01 7.038648206669373408e+00 1.407729641333874682e+01 0.000000000000000000e+00 7.038648206669373408e+00 7.654672006594961386e-01 7.654672006594961386e-01
4.921875000000000000e-01 2.927200489639838477e+00 0.000000000000000000e+00 5.854400979279676953e+00 9.222031847921270753e+01 2.927200489639838477e+00 2.927200489639838477e+00
5.000000000000000000e-01 1.338071537903194610e+02 2.676143075806389220e+02 0.000000000000000000e+00 1.338071537903194610e+02 5.957769767954298246e+00 5.957769767954298246e+00
5.078125000000000000e-01 6.945934906877456960e+00 0.000000000000000000e+00 1.389186981375491392e+01 7.832945342336826400e+01 6.945934906877456960e+00 6.945934906877456960e+00
5.156250000000000000e-01 8.818864480658461957e+00 1.763772896131692391e+01 0.000000000000000000e+00 8.818864480658461957e+00 7.100436144515836823e+00 7.100436144515836823e+00
5.234375000000000000e-01 3.706933782495528629e+00 0.000000000000000000e+00 7.413867564991057257e+00 3.254084350962403249e+01 3.706933782495528629e+00 3.706933782495528629e+00
5.312500000000000000e-01 3.682160376976553628e+00 7.364320753953107257e+00 0.000000000000000000e+00 3.682160376976553628e+00 4.414669159924403452e+00 3.682160376976553628e+00
5.390625000000000000e-01 7.112400355974120458e+00 0.000000000000000000e+00 1.422480071194824092e+01 1.221922106577475731e+01 7.112400355974120458e+00 7.112400355974120458e+00
5.468750000000000000e-01 3.129581380458741346e+00 6.259162760917482693e+00 0.000000000000000000e+00 3.129581380458741346e+00 3.152917511380616489e+00 3.129581380458741346e+00
5.546875000000000000e-01 2.535939893242954213e+00 0.000000000000000000e+00 5.071879786485908426e+00 7.702216045468327721e+00 2.535939893242954213e+00 2.535939893242954213e+00
5.625000000000000000e-01 9.280309244011418102e+00 1.856061848802283620e+01 0.000000000000000000e+00 9.280309244011418102e+00 3.270403724994644268e+00 3.270403724994644268e+00
5.703125000000000000e-01 5.066007541939709036e+00 0.000000000000000000e+00 1.013201508387941807e+01 1.719241667252741479e+01 5.066007541939709036e+00 5.066007541939709036e+00
5.781250000000000000e-01 2.660113330705026868e+00 5.320226661410053737e+00 0.000000000000000000e+00 2.660113330705026868e+00 7.967771172299413784e+00 2.660113330705026868e+00
5.859375000000000000e-01 4.502030019695028251e+00 0.000000000000000000e+00 9.004060039390056502e+00 1.101292258366195931e+01 4.502030019695028251e+00 4.502030019695028251e+00
5.937500000000000000e-01 7.827991674320190718e+00 1.565598334864038144e+01 0.000000000000000000e+00 7.827991674320190718e+00 4.498516051577644781e+00 4.498516051577644781e+00
6.015625000000000000e-01 6.184606103620263085e+00 0.000000000000000000e+00 1.236921220724052617e+01 8.046998565865632003e+00 6.184606103620263085e+00 6.184606103620263085e+00
6.093750000000000000e-01 2.729355711584000588e+00 5.458711423168001176e+00 0.000000000000000000e+00 2.729355711584000588e+00 3.356259909499941241e+00 2.729355711584000588e+00
6.171875000000000000e-01 2.558819950212984029e+00 0.000000000000000000e+00 5.117639900425968058e+00 5.958593818674913223e+00 2.558819950212984029e+00 2.558819950212984029e+00
6.250000000000000000e-01 8.311807196728221214e+00 1.662361439345644243e+01 0.000000000000000000e+00 8.311807196728221214e+00 1.241281658694013190e+00 1.241281658694013190e+00
6.328125000000000000e-01 2.037865578515123843e+00 0.000000000000000000e+00 4.075731157030247687e+00 9.991552029414041414e+00 2.037865578515123843e+00 2.037865578515123843e+00
6.406250000000000000e-01 4.478204255984278070e+00 8.956408511968556141e+00 0.000000000000000000e+00 4.478204255984278070e+00 2.996135815865605512e+00 2.996135815865605512e+00
6.484375000000000000e-01 1.742445984436613582e+00 0.000000000000000000e+00 3.484891968873227164e+00 1.864971917243329225e+00 1.742445984436613582e+00 1.742445984436613582e+00
6.562500000000000000e-01 2.675927981789626986e-01 5.351855963579253972e-01 0.000000000000000000e+00 2.675927981789626986e-01 5.207047896729967817e+00 2.675927981789626986e-01
6.640625000000000000e-01 4.825230666460270434e+00 0.000000000000000000e+00 9.650461332920540869e+00 2.213187790777119801e+00 4.825230666460270434e+00 2.213187790777119801e+00
6.718750000000000000e-01 2.462387317727340097e+00 4.924774635454680194e+00 0.000000000000000000e+00 2.462387317727340097e+00 4.037138432604483462e+00 2.462387317727340097e+00
6.796875000000000000e-01 6.418496158093947912e+00 0.000000000000000000e+00 1.283699231618789582e+01 8.687550096512945075e+00 6.418496158093947912e+00 6.418496158093947912e+00
6.875000000000000000e-01 1.032745617195237209e+01 2.065491234390474418e+01 0.000000000000000000e+00 1.032745617195237209e+01 1.408122458895546769e+00 1.408122458895546769e+00
6.953125000000000000e-01 4.517913895888792553e+00 0.000000000000000000e+00 9.035827791777585105e+00 7.807685572437006449e+00 4.517913895888792553e+00 4.517913895888792553e+00
7.031250000000000000e-01 3.567352828603908677e+00 7.134705657207817353e+00 0.000000000000000000e+00 3.567352828603908677e+00 3.550390414560157470e+00 3.550390414560157470e+00
7.109375000000000000e-01 4.997542383255298759e+00 0.000000000000000000e+00 9.995084766510597518e+00 2.456245745114922219e+00 4.997542383255298759e+00 2.456245745114922219e+00
7.187500000000000000e-01 2.000722669383406593e+00 4.001445338766813187e+00 0.000000000000000000e+00 2.000722669383406593e+00 3.775451104072121034e+00 2.000722669383406593e+00
7.265625000000000000e-01 4.317569016619800415e+00 0.000000000000000000e+00 8.635138033239600830e+00 2.461880748718316136e-01 4.317569016619800415e+00 2.461880748718316136e-01
7.343750000000000000e-01 4.658562502942583450e+00 9.317125005885166900e+00 0.000000000000000000e+00 4.658562502942583450e+00 3.918586716093527933e+00 3.918586716093527933e+00
7.421875000000000000e-01 7.080454028075217288e+00 0.000000000000000000e+00 1.416090805615043458e+01 5.323732825973747751e+00 7.080454028075217288e+00 5.323732825973747751e+00
7.500000000000000000e-01 1.839832230839032245e+00 3.679664461678064491e+00 0.000000000000000000e+00 1.839832230839032245e+00 8.822322732839708692e+00 1.839832230839032245e+00
7.578125000000000000e-01 2.988038324858660832e+00 0.000000000000000000e+00 5.976076649717321665e+00 4.279982013111707784e-01 2.988038324858660832e+00 4.279982013111707784e-01
7.656250000000000000e-01 4.653270654119715743e+00 9.306541308239431487e+00 0.000000000000000000e+00 4.653270654119715743e+00 1.753882055050283828e+00 1.753882055050283828e+00
7.734375000000000000e-01 4.384150118499601234e+00 0.000000000000000000e+00 8.768300236999202468e+00 7.649540540297943281e+00 4.384150118499601234e+00 4.384150118499601234e+00
7.812500000000000000e-01 7.641174045630427791e+00 1.528234809126085558e+01 0.000000000000000000e+00 7.641174045630427791e+00 8.624353915018136973e+00 7.641174045630427791e+00
7.890625000000000000e-01 7.156881618402015199e+00 0.000000000000000000e+00 1.431376323680403040e+01 4.395786799391099287e+00 7.156881618402015199e+00 4.395786799391099287e+00
7.968750000000000000e-01 3.848109381273895124e+00 7.696218762547790249e+00 0.000000000000000000e+00 3.848109381273895124e+00 4.159637541949307682e+00 3.848109381273895124e+00
8.046875000000000000e-01 3.229388661645092196e+00 0.000000000000000000e+00 6.458777323290184391e+00 4.384396290489954495e+00 3.229388661645092196e+00 3.229388661645092196e+00
8.125000000000000000e-01 5.214203784136335784e+00 1.042840756827267157e+01 0.000000000000000000e+00 5.214203784136335784e+00 3.160162768546217915e+00 3.160162768546217915e+00
8.203125000000000000e-01 4.118888469186325452e+00 0.000000000000000000e+00 8.237776938372650903e+00 5.927801839238433956e+00 4.118888469186325452e+00 4.118888469186325452e+00
8.281250000000000000e-01 2.533241021285566053e+00 5.066482042571132105e+00 0.000000000000000000e+00 2.533241021285566053e+00 4.795353575205101748e+00 2.533241021285566053e+00
8.359375000000000000e-01 2.132253515310415626e+00 0.000000000000000000e+00 4.264507030620831252e+00 5.981846939897073945e+00 2.132253515310415626e+00 2.132253515310415626e+00
8.437500000000000000e-01 1.515699280150112571e+00 3.031398560300225142e+00 0.000000000000000000e+00 1.515699280150112571e+00 3.346424284185058440e+00 1.515699280150112571e+00
8.515625000000000000e-01 5.194029459193930442e+00 0.000000000000000000e+00 1.038805891838786088e+01 3.841201761646848123e+00 5.194029459193930442e+00 3.841201761646848123e+00
8.593750000000000000e-01 4.660603557300927235e+00 9.321207114601854471e+00 0.000000000000000000e+00 4.660603557300927235e+00 1.877418474936834558e+00 1.877418474936834558e+00
8.671875000000000000e-01 2.182479281764449386e+00 0.000000000000000000e+00 4.364958563528898772e+00 5.020166475774089143e+00 2.182479281764449386e+00 2.182479281764449386e+00
8.750000000000000000e-01 1.508810096581017390e+00 3.017620193162034781e+00 0.000000000000000000e+00 1.508810096581017390e+00 1.152851890452166295e+00 1.152851890452166295e+00
8.828125000000000000e-01 3.427888765405694205e+00 0.000000000000000000e+00 6.855777530811388409e+00 2.082450434954108864e+00 3.427888765405694205e+00 2.082450434954108864e+00
8.906250000000000000e-01 1.676775320755774068e+00 3.353550641511548136e+00 0.000000000000000000e+00 1.676775320755774068e+00 2.938403098860543405e+00 1.676775320755774068e+00
8.984375000000000000e-01 1.536374399671781577e+00 0.000000000000000000e+00 3.072748799343563153e+00 2.496512936759542001e+00 1.536374399671781577e+00 1.536374399671781577e+00
9.062500000000000000e-01 4.759004027201411802e+00 9.518008054402823603e+00 0.000000000000000000e+00 4.759004027201411802e+00 3.950844501152092292e+00 3.950844501152092292e+00
9.140625000000000000e-01 5.820483439404871895e+00 0.000000000000000000e+00 1.164096687880974379e+01 6.921494163403998812e+00 5.820483439404871895e+00 5.820483439404871895e+00
9.218750000000000000e-01 3.195296644601586689e+00 6.390593289203173377e+00 0.000000000000000000e+00 3.195296644601586689e+00 3.178752052784543203e+00 3.178752052784543203e+00
9.296875000000000000e-01 2.775344615310126883e+00 0.000000000000000000e+00 5.550689230620253767e+00 2.793443136984443242e+00 2.775344615310126883e+00 2.775344615310126883e+00
9.375000000000000000e-01 4.231924088546850093e+00 8.463848177093700187e+00 0.000000000000000000e+00 4.231924088546850093e+00 3.183243279074734033e+00 3.183243279074734033e+00
9.453125000000000000e-01 6.850152189379069334e+00 0.000000000000000000e+00 1.370030437875813867e+01 1.556430591452097945e+00 6.850152189379069334e+00 1.556430591452097945e+00
9.531250000000000000e-01 5.350751826271137546e+00 1.070150365254227509e+01 0.000000000000000000e+00 5.350751826271137546e+00 1.212942920977490502e+01 5.350751826271137546e+00
9.609375000000000000e-01 6.799073510073991855e+00 0.000000000000000000e+00 1.359814702014798371e+01 5.233359410817494783e+00 6.799073510073991855e+00 5.233359410817494783e+00
9.687500000000000000e-01 5.320427199749344638e+00 1.064085439949868928e+01 0.000000000000000000e+00 5.320427199749344638e+00 2.986770460999957688e+00 2.986770460999957688e+00
9.765625000000000000e-01 5.337846960376150030e+00 0.000000000000000000e+00 1.067569392075230006e+01 1.037260477479638610e+01 5.337846960376150030e+00 5.337846960376150030e+00
9.843750000000000000e-01 5.624028334463098133e+00 1.124805666892619627e+01 0.000000000000000000e+00 5.624028334463098133e+00 5.820830740987301688e+00 5.624028334463098133e+00
9.921875000000000000e-01 9.145533304991339207e+00 0.000000000000000000e+00 1.829106660998267841e+01 3.687311098474905791e+00 9.145533304991339207e+00 3.687311098474905791e+00


==> data/notch/odd.csv <==
0.000000000000000000e+00 9.816029300878044594e+00 1.963205860175608919e+01 0.000000000000000000e+00 9.816029300878044594e+00 4.767211966383523958e+00 4.767211966383523958e+00
7.812500000000000000e-03 2.402087389745637847e+00 0.000000000000000000e+00 4.804174779491275693e+00 7.663387106342642419e+00 2.402087389745637847e+00 2.402087389745637847e+00
1.562500000000000000e-02 6.955829655314340609e-01 1.391165931062868122e+00 0.000000000000000000e+00 6.955829655314340609e-01 3.205791677690975394e+00 6.955829655314340609e-01
2.343750000000000000e-02 3.335710198128996051e+00 0.000000000000000000e+00 6.671420396257992103e+00 4.222834335821521456e+00 3.335710198128996051e+00 3.335710198128996051e+00
3.125000000000000000e-02 3.023517420633604402e+00 6.047034841267208805e+00 0.000000000000000000e+00 3.023517420633604402e+00 4.835541406903242745e+00 3.023517420633604402e+00
3.906250000000000000e-02 7.114192627112077005e+00 0.000000000000000000e+00 1.422838525422415401e+01 6.050645222675837154e+00 7.114192627112077005e+00 6.050645222675837154e+00
4.687500000000000000e-02 7.543344266583602575e+00 1.508668853316720515e+01 0.000000000000000000e+00 7.543344266583602575e+00 3.186588140247317735e+00 3.186588140247317735e+00
5.468750000000000000e-02 2.941679468724380353e+00 0.000000000000000000e+00 5.883358937448760706e+00 7.230303868578955573e+00 2.941679468724380353e+00 2.941679468724380353e+00
6.250000000000000000e-02 7.987247942213609342e+00 1.597449588442721868e+01 0.000000000000000000e+00 7.987247942213609342e+00 5.030337613981575196e+00 5.030337613981575196e+00
7.031250000000000000e-02 2.263001619346229454e+00 0.000000000000000000e+00 4.526003238692458908e+00 7.830328880490384336e+00 2.263001619346229454e+00 2.263001619346229454e+00
7.812500000000000000e-02 3.895463619977227232e+00 7.790927239954454464e+00 0.000000000000000000e+00 3.895463619977227232e+00 3.687756308004884076e+00 3.687756308004884076e+00
8.593750000000000000e-02 1.028812927592080317e+00 0.000000000000000000e+00 2.057625855184160635e+00 3.020738436426916973e+00 1.028812927592080317e+00 1.028812927592080317e+00
9.375000000000000000e-02 4.759173523219691226e+00 9.518347046439382453e+00 0.000000000000000000e+00 4.759173523219691226e+00 3.194995399098173650e+00 3.194995399098173650e+00
1.015625000000000000e-01 1.392011639861045369e+00 0.000000000000000000e+00 2.784023279722090738e+00 1.667462424401886079e+00 1.392011639861045369e+00 1.392011639861045369e+00
1.093750000000000000e-01 4.154276770146567266e+00 8.308553540293134532e+00 0.000000000000000000e+00 4.154276770146567266e+00 2.219865182325342357e+00 2.219865182325342357e+00
1.171875000000000000e-01 3.814273415418738544e+00 0.000000000000000000e+00 7.628546830837477088e+00 5.985101212106116009e+00 3.814273415418738544e+00 3.814273415418738544e+00
1.250000000000000000e-01 2.340956385857201560e+00 4.681912771714403121e+00 0.000000000000000000e+00 2.340956385857201560e+00 4.811507456887452960e+00 2.340956385857201560e+00
1.328125000000000000e-01 1.320914698388422259e+01 0.000000000000000000e+00 2.641829396776844519e+01 2.494538038400947677e+00 1.320914698388422259e+01 2.494538038400947677e+00
1.406250000000000000e-01 3.074643746062733385e+00 6.149287492125466770e+00 0.000000000000000000e+00 3.074643746062733385e+00 1.568354736067697708e+01 3.074643746062733385e+00
1.484375000000000000e-01 3.086406714686306785e+00 0.000000000000000000e+00 6.172813429372613570e+00 3.527896184933371426e+00 3.086406714686306785e+00 3.086406714686306785e+00
1.562500000000000000e-01 3.213054314927301647e+00 6.426108629854603294e+00 0.000000000000000000e+00 3.213054314927301647e+00 8.654308207833386390e+00 3.213054314927301647e+00
1.640625000000000000e-01 3.117760429737211680e+00 0.000000000000000000e+00 6.235520859474423361e+00 5.601770937202738665e+00 3.117760429737211680e+00 3.117760429737211680e+00
1.718750000000000000e-01 6.437766298734693748e+00 1.287553259746938750e+01 0.000000000000000000e+00 6.437766298734693748e+00 8.735033216337217965e+00 6.437766298734693748e+00
1.796875000000000000e-01 3.340322181070368490e+00 0.000000000000000000e+00 6.680644362140736980e+00 1.578860174439655761e+00 3.340322181070368490e+00 1.578860174439655761e+00
1.875000000000000000e-01 3.391961960602227322e+00 6.783923921204454643e+00 0.000000000000000000e+00 3.391961960602227322e+00 1.086636158155140386e+01 3.391961960602227322e+00
1.953125000000000000e-01 4.905212978884700981e+00 0.000000000000000000e+00 9.810425957769401961e+00 2.961459787766552054e+00 4.905212978884700981e+00 2.961459787766552054e+00
2.031250000000000000e-01 4.511592678031714598e+00 9.023185356063429197e+00 0.000000000000000000e+00 4.511592678031714598e+00 6.790100982751395620e+00 4.511592678031714598e+00
2.109375000000000000e-01 5.837414384281546909e+00 0.000000000000000000e+00 1.167482876856309382e+01 3.323266946371566721e+00 5.837414384281546909e+00 3.323266946371566721e+00
2.187500000000000000e-01 3.174443824772168021e+00 6.348887649544336043e+00 0.000000000000000000e+00 3.174443824772168021e+00 2.302182450544643544e+01 3.174443824772168021e+00
2.265625000000000000e-01 5.658796997173479504e+00 0.000000000000000000e+00 1.131759399434695901e+01 3.347558579437516890e+00 5.658796997173479504e+00 3.347558579437516890e+00
2.343750000000000000e-01 1.088175908921407808e+00 2.176351817842815617e+00 0.000000000000000000e+00 1.088175908921407808e+00 2.658719560761208456e+01 1.088175908921407808e+00
2.421875000000000000e-01 7.815108716703585756e+00 0.000000000000000000e+00 1.563021743340717151e+01 3.930745571253693171e+00 7.815108716703585756e+00 3.930745571253693171e+00
2.500000000000000000e-01 4.086007541276027055e+00 8.172015082552054110e+00 0.000000000000000000e+00 4.086007541276027055e+00 7.811055551948412301e+01 4.086007541276027055e+00
2.578125000000000000e-01 1.285931181562688721e+02 0.000000000000000000e+00 2.571862363125377442e+02 5.411582895313833852e+00 1.285931181562688721e+02 5.411582895313833852e+00
2.656250000000000000e-01 4.050537512370675053e+00 8.101075024741350106e+00 0.000000000000000000e+00 4.050537512370675053e+00 8.434307019823447149e+01 4.050537512370675053e+00
2.734375000000000000e-01 5.606923775047529368e+00 0.000000000000000000e+00 1.121384755009505874e+01 1.736601676941754491e+00 5.606923775047529368e+00 1.736601676941754491e+00
2.812500000000000000e-01 1.692255459773112980e+00 3.384510919546225960e+00 0.000000000000000000e+00 1.692255459773112980e+00 3.038143273247352738e+01 1.692255459773112980e+00
2.890625000000000000e-01 6.837318673315480488e+00 0.000000000000000000e+00 1.367463734663096098e+01 1.261972719724133940e+00 6.837318673315480488e+00 1.261972719724133940e+00
2.968750000000000000e-01 3.487543998407718338e+00 6.975087996815436675e+00 0.000000000000000000e+00 3.487543998407718338e+00 1.628611168563634948e+01 3.487543998407718338e+00
3.046875000000000000e-01 5.156115494120100173e+00 0.000000000000000000e+00 1.031223098824020035e+01 2.829576691399911414e+00 5.156115494120100173e+00 2.829576691399911414e+00
3.125000000000000000e-01 1.097607737589117782e+00 2.195215475178235565e+00 0.000000000000000000e+00 1.097607737589117782e+00 1.670969384941762925e+01 1.097607737589117782e+00
3.203125000000000000e-01 2.409533832074760795e+00 0.000000000000000000e+00 4.819067664149521590e+00 3.089683638585647429e+00 2.409533832074760795e+00 2.409533832074760795e+00
3.281250000000000000e-01 5.881766270925050222e+00 1.176353254185010044e+01 0.000000000000000000e+00 5.881766270925050222e+00 1.289188080404162129e+01 5.881766270925050222e+00
3.359375000000000000e-01 7.662946183312757675e+00 0.000000000000000000e+00 1.532589236662551535e+01 8.359588670949058553e+00 7.662946183312757675e+00 7.662946183312757675e+00
3.437500000000000000e-01 6.447461033639332761e+00 1.289492206727866552e+01 0.000000000000000000e+00 6.447461033639332761e+00 3.795247438451216482e+00 3.795247438451216482e+00
3.515625000000000000e-01 3.568857881836954515e+00 0.000000000000000000e+00 7.137715763673909031e+00 2.990223321552109681e+00 3.568857881836954515e+00 2.990223321552109681e+00
3.593750000000000000e-01 8.118023899997027115e+00 1.623604779999405423e+01 0.000000000000000000e+00 8.118023899997027115e+00 3.457213906028285155e+00 3.457213906028285155e+00
3.671875000000000000e-01 4.338384707452036970e+00 0.000000000000000000e+00 8.676769414904073940e+00 7.791725630760904409e+00 4.338384707452036970e+00 4.338384707452036970e+00
3.750000000000000000e-01 3.133242181676448190e+00 6.266484363352896381e+00 0.000000000000000000e+00 3.133242181676448190e+00 8.772400655908741740e+00 3.133242181676448190e+00
3.828125000000000000e-01 3.585026102777856938e+00 0.000000000000000000e+00 7.170052205555713876e+00 5.803395809898424851e+00 3.585026102777856938e+00 3.585026102777856938e+00
3.906250000000000000e-01 8.613337611627200019e+00 1.722667522325440004e+01 0.000000000000000000e+00 8.613337611627200019e+00 5.725731186215271329e+00 5.725731186215271329e+00
3.984375000000000000e-01 2.355582480411376523e+00 0.000000000000000000e+00 4.711164960822753045e+00 8.329685773557741868e+00 2.355582480411376523e+00 2.355582480411376523e+00
4.062500000000000000e-01 3.963586766084358448e+00 7.927173532168716896e+00 0.000000000000000000e+00 3.963586766084358448e+00 8.144468482882970761e+00 3.963586766084358448e+00
4.140625000000000000e-01 4.249377284249554521e+00 0.000000000000000000e+00 8.498754568499109041e+00 2.626832910585561009e+00 4.249377284249554521e+00 2.626832910585561009e+00
4.218750000000000000e-01 8.670865108307219682e-01 1.734173021661443936e+00 0.000000000000000000e+00 8.670865108307219682e-01 6.138321267421535943e+00 8.670865108307219682e-01
4.296875000000000000e-01 7.029073001520670161e+00 0.000000000000000000e+00 1.405814600304134032e+01 5.311751323176435946e+00 7.029073001520670161e+00 5.311751323176435946e+00
4.375000000000000000e-01 5.997976120539322942e+00 1.199595224107864588e+01 0.000000000000000000e+00 5.997976120539322942e+00 1.655204098499001963e+00 1.655204098499001963e+00
4.453125000000000000e-01 7.120451830162605411e+00 0.000000000000000000e+00 1.424090366032521082e+01 3.716893350345572555e-01 7.120451830162605411e+00 3.716893350345572555e-01
4.531250000000000000e-01 6.185928933171312316e+00 1.237185786634262463e+01 0.000000000000000000e+00 6.185928933171312316e+00 3.467736835230327941e+00 3.467736835230327941e+00
4.609375000000000000e-01 1.041807856166184543e+01 0.000000000000000000e+00 2.083615712332369085e+01 6.911760007574969222e+00 1.041807856166184543e+01 6.911760007574969222e+00
4.687500000000000000e-01 5.246406364485402207e+00 1.049281272897080441e+01 0.000000000000000000e+00 5.246406364485402207e+00 1.337228686655626042e+01 5.246406364485402207e+00
4.765625000000000000e-01 3.964086927869647781e+00 0.000000000000000000e+00 7.928173855739295561e+00 2.603566488709573079e+00 3.964086927869647781e+00 2.603566488709573079e+00
4.843750000000000000e-01 3.527946642063157778e+00 7.055893284126315557e+00 0.000000000000000000e+00 3.527946642063157778e+00 1.361288406694847630e+01 3.527946642063157778e+00
4.921875000000000000e-01 6.984439283362175566e+00 0.000000000000000000e+00 1.396887856672435113e+01 6.038877819843678552e+00 6.984439283362175566e+00 6.038877819843678552e+00
5.000000000000000000e-01 5.711434970276114242e+00 1.142286994055222848e+01 0.000000000000000000e+00 5.711434970276114242e+00 6.263477199713786803e+00 5.711434970276114242e+00
5.078125000000000000e-01 8.351038208924610018e+00 0.000000000000000000e+00 1.670207641784922004e+01 5.776392040469751521e+00 8.351038208924610018e+00 5.776392040469751521e+00
5.156250000000000000e-01 6.367382447006898261e+00 1.273476489401379652e+01 0.000000000000000000e+00 6.367382447006898261e+00 2.988657903883184197e+00 2.988657903883184197e+00
5.234375000000000000e-01 4.518392695886808141e+00 0.000000000000000000e+00 9.036785391773616283e+00 4.713879626099094722e+00 4.518392695886808141e+00 4.518392695886808141e+00
5.312500000000000000e-01 3.165171940828668706e+00 6.330343881657337413e+00 0.000000000000000000e+00 3.165171940828668706e+00 6.050243760113909630e+00 3.165171940828668706e+00
5.390625000000000000e-01 3.034441385841192940e+00 0.000000000000000000e+00 6.068882771682385879e+00 5.067079404037744261e+00 3.034441385841192940e+00 3.034441385841192940e+00
5.468750000000000000e-01 5.197958200294736208e+00 1.039591640058947242e+01 0.000000000000000000e+00 5.197958200294736208e+00 4.268536761147844416e+00 4.268536761147844416e+00
5.546875000000000000e-01 4.062582661068931067e+00 0.000000000000000000e+00 8.125165322137862134e+00 4.062041226065383093e+00 4.062582661068931067e+00 4.062041226065383093e+00
5.625000000000000000e-01 3.574536455916657918e+00 7.149072911833315835e+00 0.000000000000000000e+00 3.574536455916657918e+00 7.629899770485251587e+00 3.574536455916657918e+00
5.703125000000000000e-01 4.264955098151114399e+00 0.000000000000000000e+00 8.529910196302228798e+00 2.422208295131713207e+00 4.264955098151114399e+00 2.422208295131713207e+00
5.781250000000000000e-01 2.825447796511695309e+00 5.650895593023390617e+00 0.000000000000000000e+00 2.825447796511695309e+00 5.447394899515280109e+00 2.825447796511695309e+00
5.859375000000000000e-01 9.885578554183895861e+00 0.000000000000000000e+00 1.977115710836779172e+01 5.499651047553107297e+00 9.885578554183895861e+00 5.499651047553107297e+00
5.937500000000000000e-01 4.644726248566436233e+00 9.289452497132872466e+00 0.000000000000000000e+00 4.644726248566436233e+00 5.678393710956415319e+00 4.644726248566436233e+00
6.015625000000000000e-01 1.407402574359331027e+00 0.000000000000000000e+00 2.814805148718662053e+00 3.738681720500100614e+00 1.407402574359331027e+00 1.407402574359331027e+00
6.093750000000000000e-01 6.100093740605699644e+00 1.220018748121139929e+01 0.000000000000000000e+00 6.100093740605699644e+00 4.335069137249016435e+00 4.335069137249016435e+00
6.171875000000000000e-01 2.705653711649964599e+00 0.000000000000000000e+00 5.411307423299929198e+00 2.757863555329993943e+00 2.705653711649964599e+00 2.705653711649964599e+00
6.250000000000000000e-01 2.894987453043516012e+00 5.789974906087032025e+00 0.000000000000000000e+00 2.894987453043516012e+00 1.267681056894973901e+00 1.267681056894973901e+00
6.328125000000000000e-01 1.366850555790230848e+00 0.000000000000000000e+00 2.733701111580461696e+00 3.531334730504262165e+00 1.366850555790230848e+00 1.366850555790230848e+00
6.406250000000000000e-01 1.737338652475089784e+00 3.474677304950179568e+00 0.000000000000000000e+00 1.737338652475089784e+00 1.325515361194957054e+00 1.325515361194957054e+00
6.484375000000000000e-01 1.596251208752839990e+00 0.000000000000000000e+00 3.192502417505679979e+00 4.527998408438809186e+00 1.596251208752839990e+00 1.596251208752839990e+00
6.562500000000000000e-01 2.989514138553632794e+00 5.979028277107265588e+00 0.000000000000000000e+00 2.989514138553632794e+00 2.281292277424875614e+00 2.281292277424875614e+00
6.640625000000000000e-01 3.330503077413168089e+00 0.000000000000000000e+00 6.661006154826336179e+00 4.835097375664936248e-01 3.330503077413168089e+00 4.835097375664936248e-01
6.718750000000000000e-01 4.271494447738183986e+00 8.542988895476367972e+00 0.000000000000000000e+00 4.271494447738183986e+00 3.913278833867035011e+00 3.913278833867035011e+00
6.796875000000000000e-01 2.348400573304646688e+00 0.000000000000000000e+00 4.696801146609293376e+00 7.946097776610749008e+00 2.348400573304646688e+00 2.348400573304646688e+00
6.875000000000000000e-01 8.965897007610262648e+00 1.793179401522052530e+01 0.000000000000000000e+00 8.965897007610262648e+00 6.855150335802011163e+00 6.855150335802011163e+00
6.953125000000000000e-01 4.082511363429433437e+00 0.000000000000000000e+00 8.165022726858866875e+00 7.380633228638171950e+00 4.082511363429433437e+00 4.082511363429433437e+00
7.031250000000000000e-01 4.708141169319770114e+00 9.416282338639540228e+00 0.000000000000000000e+00 4.708141169319770114e+00 3.621608821972335690e+00 3.621608821972335690e+00
7.109375000000000000e-01 3.327046386169764780e+00 0.000000000000000000e+00 6.654092772339529560e+00 2.666114556902468458e+00 3.327046386169764780e+00 2.666114556902468458e+00
7.187500000000000000e-01 2.252319482999494582e+00 4.504638965998989164e+00 0.000000000000000000e+00 2.252319482999494582e+00 7.111339616443681955e+00 2.252319482999494582e+00
7.265625000000000000e-01 5.094891324007963185e+00 0.000000000000000000e+00 1.018978264801592637e+01 3.787255480256550122e+00 5.094891324007963185e+00 3.787255480256550122e+00
7.343750000000000000e-01 5.308610481245499280e+00 1.061722096249099856e+01 0.000000000000000000e+00 5.308610481245499280e+00 3.817301806398601727e+00 3.817301806398601727e+00
7.421875000000000000e-01 5.068501675066145573e+00 0.000000000000000000e+00 1.013700335013229115e+01 5.465941443244790143e+00 5.068501675066145573e+00 5.068501675066145573e+00
7.500000000000000000e-01 4.852293463488693170e+00 9.704586926977386341e+00 0.000000000000000000e+00 4.852293463488693170e+00 1.786398474095357347e+00 1.786398474095357347e+00
7.578125000000000000e-01 2.345884809051453246e+00 0.000000000000000000e+00 4.691769618102906492e+00 4.205768126882769131e+00 2.345884809051453246e+00 2.345884809051453246e+00
7.656250000000000000e-01 3.377540884818738043e+00 6.755081769637476086e+00 0.000000000000000000e+00 3.377540884818738043e+00 9.006105161260548053e-01 9.006105161260548053e-01
7.734375000000000000e-01 3.223042596879458710e+00 0.000000000000000000e+00 6.446085193758917420e+00 2.521343575146601346e+00 3.223042596879458710e+00 2.521343575146601346e+00
7.812500000000000000e-01 1.406678591588000682e+00 2.813357183176001364e+00 0.000000000000000000e+00 1.406678591588000682e+00 3.084524345637724263e+00 1.406678591588000682e+00
7.890625000000000000e-01 4.080633883047171118e+00 0.000000000000000000e+00 8.161267766094342235e+00 2.195462694462830378e+00 4.080633883047171118e+00 2.195462694462830378e+00
7.968750000000000000e-01 3.782763928250519658e+00 7.565527856501039317e+00 0.000000000000000000e+00 3.782763928250519658e+00 4.315912388383921439e+00 3.782763928250519658e+00
8.046875000000000000e-01 3.386861108892939232e+00 0.000000000000000000e+00 6.773722217785878463e+00 4.591301433488508721e+00 3.386861108892939232e+00 3.386861108892939232e+00
8.125000000000000000e-01 2.985028225251207701e+00 5.970056450502415402e+00 0.000000000000000000e+00 2.985028225251207701e+00 5.832438621882851670e+00 2.985028225251207701e+00
8.203125000000000000e-01 3.283642472081008012e+00 0.000000000000000000e+00 6.567284944162016025e+00 2.679379186004033908e+00 3.283642472081008012e+00 2.679379186004033908e+00
8.281250000000000000e-01 5.463396542474937334e+00 1.092679308494987467e+01 0.000000000000000000e+00 5.463396542474937334e+00 2.564914522798039442e+00 2.564914522798039442e+00
8.359375000000000000e-01 2.744417694513189510e+00 0.000000000000000000e+00 5.488835389026379019e+00 4.327136837943839964e+00 2.744417694513189510e+00 2.744417694513189510e+00
8.437500000000000000e-01 1.642910406026709680e+00 3.285820812053419360e+00 0.000000000000000000e+00 1.642910406026709680e+00 5.536601215435307033e+00 1.642910406026709680e+00
8.515625000000000000e-01 6.333250323106602409e+00 0.000000000000000000e+00 1.266650064621320482e+01 1.361997553541071326e+00 6.333250323106602409e+00 1.361997553541071326e+00
8.593750000000000000e-01 2.637251557502973576e+00 5.274503115005947151e+00 0.000000000000000000e+00 2.637251557502973576e+00 2.748945269499641686e+00 2.637251557502973576e+00
8.671875000000000000e-01 4.330173772983109126e-01 0.000000000000000000e+00 8.660347545966218252e-01 9.848048203446200244e-01 4.330173772983109126e-01 4.330173772983109126e-01
8.750000000000000000e-01 3.585486382203973310e+00 7.170972764407946620e+00 0.000000000000000000e+00 3.585486382203973310e+00 1.112451312486800070e+00 1.112451312486800070e+00
8.828125000000000000e-01 3.307363755482571221e+00 0.000000000000000000e+00 6.614727510965142443e+00 4.933985566150792756e+00 3.307363755482571221e+00 3.307363755482571221e+00
8.906250000000000000e-01 3.293812918037595239e+00 6.587625836075190477e+00 0.000000000000000000e+00 3.293812918037595239e+00 4.648320986446416114e+00 3.293812918037595239e+00
8.984375000000000000e-01 3.001679414375706401e+00 0.000000000000000000e+00 6.003358828751412801e+00 2.756680913753656537e+00 3.001679414375706401e+00 2.756680913753656537e+00
9.062500000000000000e-01 3.063562818826743861e+00 6.127125637653487722e+00 0.000000000000000000e+00 3.063562818826743861e+00 1.317099171050794215e+00 1.317099171050794215e+00
9.140625000000000000e-01 3.223056379254412906e+00 0.000000000000000000e+00 6.446112758508825813e+00 2.812194999289933772e+00 3.223056379254412906e+00 2.812194999289933772e+00
9.218750000000000000e-01 2.956913967882544014e+00 5.913827935765088029e+00 0.000000000000000000e+00 2.956913967882544014e+00 4.639306370934829005e+00 2.956913967882544014e+00
9.296875000000000000e-01 1.798306758254063054e+00 0.000000000000000000e+00 3.596613516508126107e+00 4.050844722416577781e+00 1.798306758254063054e+00 1.798306758254063054e+00
9.375000000000000000e-01 4.356582098482737031e+00 8.713164196965474062e+00 0.000000000000000000e+00 4.356582098482737031e+00 3.902965864527649487e+00 3.902965864527649487e+00
9.453125000000000000e-01 5.640609713929656266e+00 0.000000000000000000e+00 1.128121942785931253e+01 4.865522484752699661e+00 5.640609713929656266e+00 4.865522484752699661e+00
9.531250000000000000e-01 3.699627975417418835e+00 7.399255950834837670e+00 0.000000000000000000e+00 3.699627975417418835e+00 4.658950503993191106e+00 3.699627975417418835e+00
9.609375000000000000e-01 6.237738101365013499e+00 0.000000000000000000e+00 1.247547620273002700e+01 2.265531604497200036e+00 6.237738101365013499e+00 2.265531604497200036e+00
9.687500000000000000e-01 1.623149669422051078e+00 3.246299338844102156e+00 0.000000000000000000e+00 1.623149669422051078e+00 8.557508104996227161e+00 1.623149669422051078e+00
9.765625000000000000e-01 4.955708888586541683e+00 0.000000000000000000e+00 9.911417777173083365e+00 1.602325435139445586e+00 4.955708888586541683e+00 1.602325435139445586e+00
9.843750000000000000e-01 3.049363350619645807e+00 6.098726701239291614e+00 0.000000000000000000e+00 3.049363350619645807e+00 3.872552698815366234e+00 3.049363350619645807e+00
9.921875000000000000e-01 2.892451987342296249e+00 0.000000000000000000e+00 5.784903974684592498e+00 5.491417022328266562e+00 2.892451987342296249e+00 2.892451987342296249e+00


==> data/notch/partial.csv <==
0.000000000000000000e+00 4.118520061346748307e+00 8.237040122693496613e+00 0.000000000000000000e+00 4.118520061346748307e+00 3.167115773232842990e+00 3.167115773232842990e+00
7.812500000000000000e-03 6.904293478332588219e-01 0.000000000000000000e+00 1.380858695666517644e+00 6.182392162443304251e+00 6.904293478332588219e-01 6.904293478332588219e-01
1.562500000000000000e-02 6.499014383851658749e+00 1.299802876770331750e+01 0.000000000000000000e+00 6.499014383851658749e+00 2.591380097303210839e+00 2.591380097303210839e+00
2.343750000000000000e-02 1.990048531564266421e+00 0.000000000000000000e+00 3.980097063128532842e+00 5.974814228779497860e+00 1.990048531564266421e+00 1.990048531564266421e+00
3.125000000000000000e-02 2.876963104618989187e-01 5.753926209237978373e-01 0.000000000000000000e+00 2.876963104618989187e-01 2.539205573358956691e+00 2.876963104618989187e-01
3.906250000000000000e-02 3.184812999283457291e+00 0.000000000000000000e+00 6.369625998566914582e+00 4.321691943899518051e+00 3.184812999283457291e+00 3.184812999283457291e+00
4.687500000000000000e-02 2.584838156249989805e+00 5.169676312499979609e+00 0.000000000000000000e+00 2.584838156249989805e+00 3.124018672359205162e+00 2.584838156249989805e+00
5.468750000000000000e-02 4.079894360873145054e+00 0.000000000000000000e+00 8.159788721746290108e+00 2.316680005121257047e+00 4.079894360873145054e+00 2.316680005121257047e+00
6.250000000000000000e-02 4.923391897532926720e+00 9.846783795065853440e+00 0.000000000000000000e+00 4.923391897532926720e+00 3.913924323688418028e+00 3.913924323688418028e+00
7.031250000000000000e-02 4.443579429457837904e+00 0.000000000000000000e+00 8.887158858915675808e+00 5.156058134534307058e+00 4.443579429457837904e+00 4.443579429457837904e+00
7.812500000000000000e-02 2.169449098910778861e+00 4.338898197821557723e+00 0.000000000000000000e+00 2.169449098910778861e+00 4.835833670826411357e+00 2.169449098910778861e+00
8.593750000000000000e-02 3.509348400733191209e+00 0.000000000000000000e+00 7.018696801466382418e+00 4.966863095548449181e+00 3.509348400733191209e+00 3.509348400733191209e+00
9.375000000000000000e-02 2.024919859439385794e-01 4.049839718878771588e-01 0.000000000000000000e+00 2.024919859439385794e-01 6.192011637903628518e+00 2.024919859439385794e-01
1.015625000000000000e-01 7.136487297123305318e+00 0.000000000000000000e+00 1.427297459424661064e+01 5.612924711946583045e+00 7.136487297123305318e+00 5.612924711946583045e+00
1.093750000000000000e-01 2.932857404132840351e+00 5.865714808265680702e+00 0.000000000000000000e+00 2.932857404132840351e+00 5.024321794400756325e+00 2.932857404132840351e+00
1.171875000000000000e-01 2.305911408625186620e+00 0.000000000000000000e+00 4.611822817250373241e+00 3.274191971498693565e+00 2.305911408625186620e+00 2.305911408625186620e+00
1.250000000000000000e-01 4.339211243501440940e+00 8.678422487002881880e+00 0.000000000000000000e+00 4.339211243501440940e+00 5.604065958023423555e+00 4.339211243501440940e+00
1.328125000000000000e-01 6.779900405864330182e+00 0.000000000000000000e+00 1.355980081172866036e+01 3.156834648200058879e+00 6.779900405864330182e+00 3.156834648200058879e+00
1.406250000000000000e-01 2.011720157183991553e+00 4.023440314367983106e+00 0.000000000000000000e+00 2.011720157183991553e+00 1.608269932900625143e+00 1.608269932900625143e+00
1.484375000000000000e-01 3.325136196898275998e+00 0.000000000000000000e+00 6.650272393796551995e+00 5.801996904492530138e-01 3.325136196898275998e+00 5.801996904492530138e-01
1.562500000000000000e-01 2.509224572154189925e+00 5.018449144308379850e+00 0.000000000000000000e+00 2.509224572154189925e+00 2.593943881347782199e+00 2.509224572154189925e+00
1.640625000000000000e-01 6.846102669974048816e+00 0.000000000000000000e+00 1.369220533994809763e+01 7.123137471688885114e+00 6.846102669974048816e+00 6.846102669974048816e+00
1.718750000000000000e-01 7.960253000409529989e+00 1.592050600081905998e+01 0.000000000000000000e+00 7.960253000409529989e+00 3.254371216152712076e+00 3.254371216152712076e+00
1.796875000000000000e-01 3.165978150758478549e+00 0.000000000000000000e+00 6.331956301516957097e+00 7.172342126642023530e+00 3.165978150758478549e+00 3.165978150758478549e+00
1.875000000000000000e-01 7.073824123393295693e+00 1.414764824678659139e+01 0.000000000000000000e+00 7.073824123393295693e+00 3.383829729468555758e+00 3.383829729468555758e+00
1.953125000000000000e-01 6.026564230230254893e+00 0.000000000000000000e+00 1.205312846046050979e+01 3.831835729301699800e+00 6.026564230230254893e+00 3.831835729301699800e+00
2.031250000000000000e-01 1.210964525366825084e+00 2.421929050733650168e+00 0.000000000000000000e+00 1.210964525366825084e+00 6.032985586343798445e+00 1.210964525366825084e+00
2.109375000000000000e-01 8.847334387816369272e+00 0.000000000000000000e+00 1.769466877563273854e+01 2.686779595986243940e+00 8.847334387816369272e+00 2.686779595986243940e+00
2.187500000000000000e-01 1.305228692773181765e+00 2.610457385546363529e+00 0.000000000000000000e+00 1.305228692773181765e+00 2.927690038429514363e+00 1.305228692773181765e+00
2.265625000000000000e-01 6.138304066180241492e+00 0.000000000000000000e+00 1.227660813236048298e+01 2.874827639922784339e+00 6.138304066180241492e+00 2.874827639922784339e+00
2.343750000000000000e-01 3.459710843879097109e+00 6.919421687758194217e+00 0.000000000000000000e+00 3.459710843879097109e+00 2.763434244063089462e+00 2.763434244063089462e+00
2.421875000000000000e-01 6.047227824068625246e+00 0.000000000000000000e+00 1.209445564813725049e+01 3.047971414537660184e+00 6.047227824068625246e+00 3.047971414537660184e+00
2.500000000000000000e-01 4.044118421628517090e+00 8.088236843257034181e+00 0.000000000000000000e+00 4.044118421628517090e+00 4.931193932399001945e+00 4.044118421628517090e+00
2.578125000000000000e-01 3.821034269725861243e+00 0.000000000000000000e+00 7.642068539451722486e+00 2.844078149992939508e+00 3.821034269725861243e+00 2.844078149992939508e+00
2.656250000000000000e-01 3.102625170922927555e+00 6.205250341845855111e+00 0.000000000000000000e+00 3.102625170922927555e+00 4.946429625435929900e+00 3.102625170922927555e+00
2.734375000000000000e-01 1.428574238216044900e+00 0.000000000000000000e+00 2.857148476432089801e+00 8.168816939715218828e-01 1.428574238216044900e+00 8.168816939715218828e-01
2.812500000000000000e-01 5.889935805724093143e+00 1.177987161144818629e+01 0.000000000000000000e+00 5.889935805724093143e+00 5.015588951176237487e+00 5.015588951176237487e+00
2.890625000000000000e-01 3.690955028873017962e+00 0.000000000000000000e+00 7.381910057746035925e+00 7.146512702761998348e+00 3.690955028873017962e+00 3.690955028873017962e+00
2.968750000000000000e-01 3.199955885343364947e+00 6.399911770686729895e+00 0.000000000000000000e+00 3.199955885343364947e+00 7.090158732945686992e+00 3.199955885343364947e+00
3.046875000000000000e-01 8.891979049041712102e+00 0.000000000000000000e+00 1.778395809808342420e+01 3.739737170508382835e+00 8.891979049041712102e+00 3.739737170508382835e+00
3.125000000000000000e-01 4.228228370386327484e+00 8.456456740772654967e+00 0.000000000000000000e+00 4.228228370386327484e+00 2.717747511628261226e+00 2.717747511628261226e+00
3.203125000000000000e-01 6.472952487952233547e+00 0.000000000000000000e+00 1.294590497590446709e+01 6.217730280896103245e+00 6.472952487952233547e+00 6.217730280896103245e+00
3.281250000000000000e-01 2.283039573205301487e+00 4.566079146410602974e+00 0.000000000000000000e+00 2.283039573205301487e+00 5.359265609271584907e+00 2.283039573205301487e+00
3.359375000000000000e-01 2.505542076306557231e+00 0.000000000000000000e+00 5.011084152613114462e+00 4.981255678134153264e+00 2.505542076306557231e+00 2.505542076306557231e+00
3.437500000000000000e-01 2.789068055237676536e+00 5.578136110475353071e+00 0.000000000000000000e+00 2.789068055237676536e+00 2.361569663427351973e+00 2.361569663427351973e+00
3.515625000000000000e-01 1.941994082796165477e+00 0.000000000000000000e+00 3.883988165592330954e+00 4.455997540531512868e+00 1.941994082796165477e+00 1.941994082796165477e+00
3.593750000000000000e-01 6.397621540688900765e+00 1.279524308137780153e+01 0.000000000000000000e+00 6.397621540688900765e+00 5.503281636697198165e-01 5.503281636697198165e-01
3.671875000000000000e-01 6.815906474831876949e+00 0.000000000000000000e+00 1.363181294966375390e+01 3.489065665706378550e+00 6.815906474831876949e+00 3.489065665706378550e+00
3.750000000000000000e-01 1.945567227124303855e+00 3.891134454248607710e+00 0.000000000000000000e+00 1.945567227124303855e+00 6.381910763958506649e+00 1.945567227124303855e+00
3.828125000000000000e-01 1.902857423662599745e-01 0.000000000000000000e+00 3.805714847325199490e-01 1.104315485947850339e+00 1.902857423662599745e-01 1.902857423662599745e-01
3.906250000000000000e-01 1.805505461405812140e+00 3.611010922811624280e+00 0.000000000000000000e+00 1.805505461405812140e+00 3.067873000339579104e+00 1.805505461405812140e+00
3.984375000000000000e-01 2.979299111944502254e+00 0.000000000000000000e+00 5.958598223889004508e+00 3.946620573138761578e+00 2.979299111944502254e+00 2.979299111944502254e+00
4.062500000000000000e-01 7.772675903336089043e+00 1.554535180667217809e+01 0.000000000000000000e+00 7.772675903336089043e+00 5.314720291315654599e+00 5.314720291315654599e+00
4.140625000000000000e-01 8.511769602669021495e+00 0.000000000000000000e+00 1.702353920533804299e+01 9.252012581495545618e+00 8.511769602669021495e+00 8.511769602669021495e+00
4.218750000000000000e-01 3.730269618059910197e+00 7.460539236119820394e+00 0.000000000000000000e+00 3.730269618059910197e+00 2.045983352975707881e+00 2.045983352975707881e+00
4.296875000000000000e-01 6.818246670035264856e+00 0.000000000000000000e+00 1.363649334007052971e+01 8.561888888294895139e+00 6.818246670035264856e+00 6.818246670035264856e+00
4.375000000000000000e-01 8.554188262075507865e+00 1.710837652415101573e+01 0.000000000000000000e+00 8.554188262075507865e+00 3.925025974759071890e+00 3.925025974759071890e+00
4.453125000000000000e-01 7.916039027155696850e+00 0.000000000000000000e+00 1.583207805431139370e+01 6.697086507376453390e+00 7.916039027155696850e+00 6.697086507376453390e+00
4.531250000000000000e-01 5.609307068093046800e-01 1.121861413618609360e+00 0.000000000000000000e+00 5.609307068093046800e-01 2.681825315817329525e+00 5.609307068093046800e-01
4.609375000000000000e-01 9.844824291542161987e+00 0.000000000000000000e+00 1.968964858308432397e+01 6.674415394901301646e+00 9.844824291542161987e+00 6.674415394901301646e+00
4.687500000000000000e-01 7.808573604473735053e+00 1.561714720894747011e+01 0.000000000000000000e+00 7.808573604473735053e+00 4.620051071004605880e+00 4.620051071004605880e+00
4.765625000000000000e-01 1.271103347777206949e+01 0.000000000000000000e+00 2.542206695554413898e+01 1.629386651516114526e+01 1.271103347777206949e+01 1.271103347777206949e+01
4.843750000000000000e-01 5.690141499778229583e-01 1.138028299955645917e+00 0.000000000000000000e+00 5.690141499778229583e-01 3.891617484981527486e+00 5.690141499778229583e-01
4.921875000000000000e-01 3.678008283855633209e+01 0.000000000000000000e+00 7.356016567711266418e+01 4.010693768580784280e+01 3.678008283855633209e+01 3.678008283855633209e+01
5.000000000000000000e-01 6.173388224487742093e+01 1.234677644897548419e+02 0.000000000000000000e+00 6.173388224487742093e+01 6.321050289934944999e+01 6.173388224487742093e+01
5.078125000000000000e-01 4.156022816458893487e+01 0.000000000000000000e+00 8.312045632917786975e+01 3.905769304499659711e+01 4.156022816458893487e+01 3.905769304499659711e+01
5.156250000000000000e-01 2.852172397311311780e+00 5.704344794622623560e+00 0.000000000000000000e+00 2.852172397311311780e+00 7.706555205979598533e+00 2.852172397311311780e+00
5.234375000000000000e-01 1.644376475699139917e+01 0.000000000000000000e+00 3.288752951398279833e+01 1.291104402746630875e+01 1.644376475699139917e+01 1.291104402746630875e+01
5.312500000000000000e-01 6.264057031938776277e+00 1.252811406387755255e+01 0.000000000000000000e+00 6.264057031938776277e+00 2.790067786911031078e+00 2.790067786911031078e+00
5.390625000000000000e-01 5.717754940284790699e+00 0.000000000000000000e+00 1.143550988056958140e+01 8.135160338294648241e+00 5.717754940284790699e+00 5.717754940284790699e+00
5.468750000000000000e-01 2.509993926818407495e+00 5.019987853636814989e+00 0.000000000000000000e+00 2.509993926818407495e+00 2.894459857166741479e+00 2.509993926818407495e+00
5.546875000000000000e-01 8.590212815832991566e+00 0.000000000000000000e+00 1.718042563166598313e+01 6.071579643012507077e+00 8.590212815832991566e+00 6.071579643012507077e+00
5.625000000000000000e-01 6.776047082174132541e-01 1.355209416434826508e+00 0.000000000000000000e+00 6.776047082174132541e-01 3.818958785247656529e+00 6.776047082174132541e-01
5.703125000000000000e-01 5.521491748678108991e+00 0.000000000000000000e+00 1.104298349735621798e+01 5.287919279273954665e+00 5.521491748678108991e+00 5.287919279273954665e+00
5.781250000000000000e-01 4.999272602973033663e+00 9.998545205946067327e+00 0.000000000000000000e+00 4.999272602973033663e+00 5.060368866582346747e+00 4.999272602973033663e+00
5.859375000000000000e-01 4.417632231131615406e+00 0.000000000000000000e+00 8.835264462263230811e+00 7.465589803401477376e+00 4.417632231131615406e+00 4.417632231131615406e+00
5.937500000000000000e-01 4.017935212873117834e+00 8.035870425746235668e+00 0.000000000000000000e+00 4.017935212873117834e+00 5.850242264904389700e+00 4.017935212873117834e+00
6.015625000000000000e-01 4.545915836140036248e+00 0.000000000000000000e+00 9.091831672280072496e+00 3.245558153394080492e+00 4.545915836140036248e+00 3.245558153394080492e+00
6.093750000000000000e-01 3.595603338270136451e+00 7.191206676540272902e+00 0.000000000000000000e+00 3.595603338270136451e+00 9.474963282847719270e+00 3.595603338270136451e+00
6.171875000000000000e-01 9.143511087522508518e+00 0.000000000000000000e+00 1.828702217504501704e+01 6.568253097854785949e+00 9.143511087522508518e+00 6.568253097854785949e+00
6.250000000000000000e-01 4.061558455249428157e+00 8.123116910498856313e+00 0.000000000000000000e+00 4.061558455249428157e+00 2.063046153294344265e+00 2.063046153294344265e+00
6.328125000000000000e-01 6.303997399613494146e+00 0.000000000000000000e+00 1.260799479922698829e+01 5.660191739606275085e+00 6.303997399613494146e+00 5.660191739606275085e+00
6.406250000000000000e-01 4.381006050887036984e+00 8.762012101774073969e+00 0.000000000000000000e+00 4.381006050887036984e+00 2.746772298688572977e+00 2.746772298688572977e+00
6.484375000000000000e-01 4.908591311159526072e+00 0.000000000000000000e+00 9.817182622319052143e+00 1.873157766925183543e+00 4.908591311159526072e+00 1.873157766925183543e+00
6.562500000000000000e-01 3.344423537991856321e-01 6.688847075983712642e-01 0.000000000000000000e+00 3.344423537991856321e-01 6.648979373691332739e+00 3.344423537991856321e-01
6.640625000000000000e-01 5.699871719912521506e+00 0.000000000000000000e+00 1.139974343982504301e+01 5.110816799552099887e+00 5.699871719912521506e+00 5.110816799552099887e+00
6.718750000000000000e-01 7.459798659035503654e+00 1.491959731807100731e+01 0.000000000000000000e+00 7.459798659035503654e+00 6.345805115298432497e+00 6.345805115298432497e+00
6.796875000000000000e-01 9.498243026611437045e+00 0.000000000000000000e+00 1.899648605322287409e+01 3.621472520127573702e+00 9.498243026611437045e+00 3.621472520127573702e+00
6.875000000000000000e-01 2.629759939419670900e+00 5.259519878839341800e+00 0.000000000000000000e+00 2.629759939419670900e+00 5.276101090656437620e+00 2.629759939419670900e+00
6.953125000000000000e-01 3.134929990044263093e+00 0.000000000000000000e+00 6.269859980088526186e+00 4.637726644479205795e+00 3.134929990044263093e+00 3.134929990044263093e+00
7.031250000000000000e-01 2.428105335985571767e+00 4.856210671971143533e+00 0.000000000000000000e+00 2.428105335985571767e+00 6.765898669064948301e+00 2.428105335985571767e+00
7.109375000000000000e-01 6.124529711519709707e+00 0.000000000000000000e+00 1.224905942303941941e+01 1.265974647531405983e+00 6.124529711519709707e+00 1.265974647531405983e+00
7.187500000000000000e-01 2.378129208099601044e+00 4.756258416199202088e+00 0.000000000000000000e+00 2.378129208099601044e+00 5.270212332263089827e+00 2.378129208099601044e+00
7.265625000000000000e-01 2.195886189885423612e+00 0.000000000000000000e+00 4.391772379770847223e+00 5.357007682316719865e+00 2.195886189885423612e+00 2.195886189885423612e+00
7.343750000000000000e-01 3.712422026937352459e+00 7.424844053874704919e+00 0.000000000000000000e+00 3.712422026937352459e+00 4.874094552173001915e+00 3.712422026937352459e+00
7.421875000000000000e-01 4.126282324430481374e+00 0.000000000000000000e+00 8.252564648860962748e+00 5.136945211635348230e+00 4.126282324430481374e+00 4.126282324430481374e+00
7.500000000000000000e-01 6.529395600660206078e+00 1.305879120132041216e+01 0.000000000000000000e+00 6.529395600660206078e+00 1.667847147582482759e+00 1.667847147582482759e+00
7.578125000000000000e-01 1.372945933787993678e+00 0.000000000000000000e+00 2.745891867575987355e+00 5.702954781464845802e+00 1.372945933787993678e+00 1.372945933787993678e+00
7.656250000000000000e-01 5.062274406996881027e+00 1.012454881399376205e+01 0.000000000000000000e+00 5.062274406996881027e+00 6.392648301454584292e+00 5.062274406996881027e+00
7.734375000000000000e-01 4.515407590494882051e+00 0.000000000000000000e+00 9.030815180989764102e+00 1.713248847767216976e+00 4.515407590494882051e+00 1.713248847767216976e+00
7.812500000000000000e-01 3.758896997949589203e+00 7.517793995899178405e+00 0.000000000000000000e+00 3.758896997949589203e+00 3.076235522038773151e+00 3.076235522038773151e+00
7.890625000000000000e-01 4.772715774797157806e+00 0.000000000000000000e+00 9.545431549594315612e+00 3.920162162911358106e+00 4.772715774797157806e+00 3.920162162911358106e+00
7.968750000000000000e-01 1.835484500325758495e+00 3.670969000651516989e+00 0.000000000000000000e+00 1.835484500325758495e+00 2.327694538971577742e+00 1.835484500325758495e+00
8.046875000000000000e-01 7.987426773432021676e+00 0.000000000000000000e+00 1.597485354686404335e+01 2.554951429201368196e+00 7.987426773432021676e+00 2.554951429201368196e+00
8.125000000000000000e-01 1.129718808033732147e+00 2.259437616067464294e+00 0.000000000000000000e+00 1.129718808033732147e+00 6.605657424972684488e+00 1.129718808033732147e+00
8.203125000000000000e-01 2.228211749072957826e+00 0.000000000000000000e+00 4.456423498145915651e+00 1.365485731144904014e+00 2.228211749072957826e+00 1.365485731144904014e+00
8.281250000000000000e-01 4.494925764244371180e+00 8.989851528488742360e+00 0.000000000000000000e+00 4.494925764244371180e+00 3.702225497527015907e+00 3.702225497527015907e+00
8.359375000000000000e-01 6.620854864727235167e+00 0.000000000000000000e+00 1.324170972945447033e+01 5.777148300498662792e+00 6.620854864727235167e+00 5.777148300498662792e+00
8.437500000000000000e-01 3.232346060695851619e+00 6.464692121391703239e+00 0.000000000000000000e+00 3.232346060695851619e+00 8.435717194688848508e+00 3.232346060695851619e+00
8.515625000000000000e-01 5.836873961319375859e+00 0.000000000000000000e+00 1.167374792263875172e+01 3.337328055742823096e+00 5.836873961319375859e+00 3.337328055742823096e+00
8.593750000000000000e-01 1.013327196701665933e+00 2.026654393403331866e+00 0.000000000000000000e+00 1.013327196701665933e+00 5.523016938598358294e+00 1.013327196701665933e+00
8.671875000000000000e-01 9.114525722778857642e+00 0.000000000000000000e+00 1.822905144555771528e+01 6.544133795313610058e+00 9.114525722778857642e+00 6.544133795313610058e+00
8.750000000000000000e-01 8.547028417029268965e+00 1.709405683405853793e+01 0.000000000000000000e+00 8.547028417029268965e+00 2.921679311205566787e+00 2.921679311205566787e+00
8.828125000000000000e-01 5.854832426008306889e+00 0.000000000000000000e+00 1.170966485201661378e+01 4.308250073472273733e+00 5.854832426008306889e+00 4.308250073472273733e+00
8.906250000000000000e-01 3.166829509601921888e+00 6.333659019203843776e+00 0.000000000000000000e+00 3.166829509601921888e+00 5.428986743103026313e+00 3.166829509601921888e+00
8.984375000000000000e-01 1.295183549737265016e+00 0.000000000000000000e+00 2.590367099474530033e+00 1.424828985925332692e+00 1.295183549737265016e+00 1.295183549737265016e+00
9.062500000000000000e-01 3.939454982460524946e+00 7.878909964921049891e+00 0.000000000000000000e+00 3.939454982460524946e+00 5.278550513956413504e+00 3.939454982460524946e+00
9.140625000000000000e-01 7.356995429614116233e+00 0.000000000000000000e+00 1.471399085922823247e+01 6.387064172962701569e+00 7.356995429614116233e+00 6.387064172962701569e+00
9.218750000000000000e-01 4.694877879485163774e+00 9.389755758970327548e+00 0.000000000000000000e+00 4.694877879485163774e+00 7.302727031665545709e+00 4.694877879485163774e+00
9.296875000000000000e-01 3.500727777003710628e+00 0.000000000000000000e+00 7.001455554007421256e+00 2.018601543998436387e+00 3.500727777003710628e+00 2.018601543998436387e+00
9.375000000000000000e-01 6.606110620605295303e+00 1.321222124121059061e+01 0.000000000000000000e+00 6.606110620605295303e+00 2.049731676355741605e+00 2.049731676355741605e+00
9.453125000000000000e-01 2.369566113499522064e+00 0.000000000000000000e+00 4.739132226999044128e+00 3.473500454738086329e+00 2.369566113499522064e+00 2.369566113499522064e+00
9.531250000000000000e-01 2.910166402009898068e+00 5.820332804019796136e+00 0.000000000000000000e+00 2.910166402009898068e+00 4.321750840444837038e+00 2.910166402009898068e+00
9.609375000000000000e-01 8.031500845683337886e+00 0.000000000000000000e+00 1.606300169136667577e+01 4.756534341079620809e+00 8.031500845683337886e+00 4.756534341079620809e+00
9.687500000000000000e-01 4.081061215073852999e+00 8.162122430147705998e+00 0.000000000000000000e+00 4.081061215073852999e+00 5.359851202963310968e+00 4.081061215073852999e+00
9.765625000000000000e-01 4.156707898525136891e+00 0.000000000000000000e+00 8.313415797050273781e+00 1.302780564489905757e+00 4.156707898525136891e+00 1.302780564489905757e+00
9.843750000000000000e-01 4.553709277738117400e+00 9.107418555476234800e+00 0.000000000000000000e+00 4.553709277738117400e+00 6.796097772033744988e+00 4.553709277738117400e+00
9.921875000000000000e-01 6.266339277970288890e+00 0.000000000000000000e+00 1.253267855594057778e+01 2.471216024824665958e+00 6.266339277970288890e+00 2.471216024824665958e+00


==> data/prr/high.csv <==
rate CIC Cancel CancelStrawman Baseline
5.0 0.9333333333333333 0.9433333333333334 0.9433333333333334 0.85
10.0 0.8666666666666667 0.91 0.8833333333333333 0.6983333333333334
15.0 0.7877777777777778 0.8655555555555555 0.84 0.5711111111111111
20.0 0.76 0.8275 0.7916666666666666 0.48833333333333334
25.0 0.6953333333333334 0.7953333333333333 0.7386666666666667 0.39266666666666666
30.0 0.6416666666666667 0.7416666666666667 0.7033333333333334 0.3383333333333333
35.0 0.6033333333333334 0.7328571428571429 0.6719047619047619 0.29714285714285715
40.0 0.56125 0.6908333333333333 0.6379166666666667 0.24958333333333332
45.0 0.5388888888888889 0.6655555555555556 0.5951851851851852 0.21888888888888888
50.0 0.49333333333333335 0.614 0.554 0.17766666666666667
55.0 0.47 0.5981818181818181 0.536969696969697 0.15848484848484848
60.0 0.4486111111111111 0.5883333333333334 0.5283333333333333 0.13805555555555554
65.0 0.3943589743589744 0.5466666666666666 0.47692307692307695 0.12487179487179487
70.0 0.38357142857142856 0.5252380952380953 0.45095238095238094 0.11428571428571428
75.0 0.3668888888888889 0.51 0.43755555555555553 0.10888888888888888
80.0 0.32395833333333335 0.4864583333333333 0.41083333333333333 0.10083333333333333
85.0 0.3256862745098039 0.456078431372549 0.3849019607843137 0.0903921568627451
90.0 0.29055555555555557 0.44222222222222224 0.37962962962962965 0.08203703703703703
95.0 0.28543859649122805 0.426140350877193 0.3719298245614035 0.08263157894736842
100.0 0.27266666666666667 0.4065 0.3465 0.06783333333333333


==> data/prr/high_nlos.csv <==
rate CIC Cancel CancelStrawman Baseline
5.0 0.93 0.9433333333333334 0.9266666666666666 0.87
10.0 0.875 0.865 0.8483333333333334 0.7033333333333334
15.0 0.7833333333333333 0.8311111111111111 0.7977777777777778 0.6188888888888889
20.0 0.7341666666666666 0.7775 0.7383333333333333 0.5341666666666667
25.0 0.6826666666666666 0.736 0.7053333333333334 0.436
30.0 0.6288888888888889 0.6872222222222222 0.6483333333333333 0.3811111111111111
35.0 0.5857142857142857 0.6585714285714286 0.6147619047619047 0.3438095238095238
40.0 0.53875 0.6154166666666666 0.5770833333333333 0.30333333333333334
45.0 0.5085185185185185 0.5988888888888889 0.5488888888888889 0.25962962962962965
50.0 0.47633333333333333 0.5476666666666666 0.502 0.233
55.0 0.4503030303030303 0.5357575757575758 0.4857575757575758 0.21303030303030304
60.0 0.4186111111111111 0.5238888888888888 0.475 0.19416666666666665
65.0 0.3935897435897436 0.5015384615384615 0.45 0.1758974358974359
70.0 0.3761904761904762 0.475 0.42523809523809525 0.1611904761904762
75.0 0.35444444444444445 0.45311111111111113 0.40044444444444444 0.16
80.0 0.33875 0.443125 0.38979166666666665 0.1475
85.0 0.32745098039215687 0.41352941176470587 0.36941176470588233 0.1380392156862745
90.0 0.30703703703703705 0.4035185185185185 0.3542592592592593 0.1238888888888889
95.0 0.29 0.3843859649122807 0.3375438596491228 0.11473684210526315
100.0 0.2848333333333333 0.387 0.3303333333333333 0.106
120.0 0.21444444444444444 0.30833333333333335 0.2677777777777778 0.06125


==> data/prr/low.csv <==
rate CIC Cancel CancelStrawman Baseline
10.0 0.865 0.89 0.87 0.6983333333333334
20.0 0.7341666666666666 0.7691666666666667 0.7425 0.5041666666666667
30.0 0.6344444444444445 0.705 0.6661111111111111 0.395
40.0 0.5704166666666667 0.64375 0.605 0.28791666666666665
50.0 0.49233333333333335 0.5646666666666667 0.5216666666666666 0.22433333333333333
60.0 0.4363888888888889 0.5183333333333333 0.4627777777777778 0.18861111111111112
70.0 0.3854761904761905 0.4719047619047619 0.4176190476190476 0.15761904761904763
80.0 0.340625 0.4352083333333333 0.383125 0.13708333333333333
90.0 0.3224074074074074 0.4174074074074074 0.35462962962962963 0.10833333333333334
100.0 0.2915 0.38166666666666665 0.33216666666666667 0.09966666666666667


==> data/prr/very_low.csv <==
rate CIC Cancel CancelStrawman Baseline
10.0 0.7466666666666667 0.655 0.5716666666666667 0.6866666666666666
20.0 0.6358333333333334 0.5616666666666666 0.5008333333333334 0.47833333333333333
30.0 0.51 0.4672222222222222 0.4172222222222222 0.37
40.0 0.4529166666666667 0.42291666666666666 0.3854166666666667 0.28291666666666665
50.0 0.4036666666666667 0.39 0.353 0.23933333333333334
60.0 0.35777777777777775 0.3536111111111111 0.3163888888888889 0.2125
70.0 0.3221428571428571 0.33476190476190476 0.29904761904761906 0.1742857142857143
80.0 0.3047916666666667 0.31645833333333334 0.2860416666666667 0.15583333333333332
90.0 0.27 0.2914814814814815 0.26722222222222225 0.14314814814814814
100.0 0.2445 0.26916666666666667 0.24416666666666667 0.135


==> data/rx_sensitivity.csv <==
SNR CIC Cancel Vanilla Strawman
-30 98.55000000000001 99.25 98.55000000000001 99.25
-29 98.7 99.75 98.7 99.3
-28 98.9 99.7 98.9 99.25
-27 97.89999999999999 99.65 97.89999999999999 99.2
-26 97.85000000000001 99.45 97.85000000000001 98.9
-25 97.3 99.1 97.3 98.7
-24 96.45 99.2 96.45 98.2
-23 93.7 98.95 93.7 97.25
-22 91.5 99.2 91.5 96.39999999999999
-21 89.1 98.75 89.1 95.39999999999999
-20 83.05 98.0 83.05 92.10000000000001
-19 76.44999999999999 96.1 76.44999999999999 91.5
-18 67.85 95.1 67.85 88.2
-17 55.89999999999999 89.14999999999999 55.89999999999999 84.5
-16 41.300000000000004 78.64999999999999 41.25 78.25
-15 26.549999999999997 62.050000000000004 26.549999999999997 69.45
-14 13.749999999999996 46.050000000000004 13.749999999999996 59.85
-13 5.900000000000006 32.699999999999996 5.900000000000006 47.650000000000006
-12 2.1499999999999964 19.35 2.1499999999999964 36.5
-11 0.20000000000000018 9.050000000000002 0.20000000000000018 23.150000000000006
-10 0.0 4.749999999999998 0.0 13.4
-9 0.0 1.4499999999999957 0.0 6.05
-8 0.0 0.34999999999999476 0.0 2.300000000000002
-7 0.0 0.04999999999999449 0.0 0.44999999999999485
-6 0.0 0.04999999999999449 0.0 0.14999999999999458


==> data/ser/high.csv <==
rate CIC Cancel CancelStrawman Baseline
5.0 0.015100671140939603 0.014501438159156277 0.016059443911792926 0.032490974729241895
10.0 0.018803418803418848 0.014957264957264904 0.02112332112332116 0.06004553215708597
15.0 0.022022434839986782 0.017774661827779648 0.02771362586605086 0.07005899705014751
20.0 0.02931534484932541 0.025122935317110073 0.040032782751229345 0.09952731092436973
25.0 0.03226794649239251 0.024073317675890937 0.042249566016542395 0.11335062077636338
30.0 0.042688719986180734 0.03400846432889959 0.05115304888581795 0.12615087615087617
35.0 0.0471898790864308 0.0364793252724287 0.05954246902522764 0.15039533637094615
40.0 0.04846230158730158 0.04077380952380949 0.06302910052910049 0.153079478660874
45.0 0.05421472937000882 0.045208518189884694 0.07241940254362611 0.1639389145777561
50.0 0.06451831016389897 0.055877102829015035 0.0880618813220101 0.1776053616712957
55.0 0.0634782608695652 0.05084472049689437 0.08090683229813667 0.18642736282330186
60.0 0.06822315176866423 0.05278712376102579 0.08326134400290985 0.18817204301075274
65.0 0.07923607856503767 0.06496314600996977 0.10139107835200889 0.19572829131652658
70.0 0.08403010033444813 0.06692944736423001 0.1062768752986144 0.1977707749766573
75.0 0.088529334385688 0.07065809749314089 0.11573082271582669 0.199959807073955
80.0 0.09636085411756434 0.07920287051043018 0.12390509023111829 0.20254823240771713
85.0 0.09802627180961299 0.08285146065913496 0.12780767430978002 0.2024468806509946
90.0 0.10756527560812323 0.08907450505308123 0.13479134121847802 0.2105725623582766
95.0 0.10150291249637944 0.08524281530589262 0.12889003314774883 0.20098311486336373
100.0 0.11280389690178749 0.09732746262543523 0.14357391533307973 0.2102008396686713


==> data/ser/high_nlos.csv <==
rate CIC Cancel CancelStrawman Baseline
5.0 0.01603498542274051 0.01603498542274051 0.02101554907677361 0.04242654508611954
10.0 0.013964409293129032 0.02280029658922389 0.03336628769154726 0.06967097862767158
15.0 0.01680672268907568 0.01930147058823528 0.031512605042016806 0.08452900810979413
20.0 0.026559356136820922 0.03165660630449363 0.05067069081153586 0.11035457348406985
25.0 0.029398954703832803 0.03097778745644597 0.05267312717770034 0.12838569880823403
30.0 0.031140971239981163 0.033097595473833064 0.054856199905704894 0.13698678290213728
35.0 0.04256609265098232 0.04387986094267926 0.07035734497534163 0.14473513793550064
40.0 0.04522705527342308 0.047103849267682296 0.07797895046735848 0.1587405197065771
45.0 0.0489752863170585 0.04900877369231804 0.0799008773692318 0.1724107142857143
50.0 0.05611794386628821 0.06154210028382212 0.09728792179123302 0.16884473087480611
55.0 0.0590425230734386 0.05977860823282943 0.09944227393692318 0.18013784461152882
60.0 0.06762113388619417 0.06927710843373491 0.11097637302456576 0.17614816524348031
65.0 0.07046004842615017 0.07003631961259082 0.11337772397094426 0.17939538583929993
70.0 0.07269660307119585 0.07144020474639368 0.1140530479292694 0.18949186538890128
75.0 0.08231088456854163 0.08509630565203663 0.13014795435066984 0.19743835034013602
80.0 0.08383650222678996 0.08113866050017127 0.12849006509078453 0.18866976842550487
85.0 0.07737559470232735 0.07466460931807462 0.11862972011486861 0.19225208824159346
90.0 0.08779927065165694 0.08533177421912164 0.1366041699698748 0.1936430186241791
95.0 0.09629866706830337 0.09455719557195574 0.1467636870246254 0.20056974045157205
100.0 0.09824117900172114 0.09459265633964431 0.14940117613310389 0.2008196721311475
120.0 0.12406140629971363 0.12118199172764876 0.17792713967546925 0.21040630182421227


==> data/ser/low.csv <==
rate CIC Cancel CancelStrawman Baseline
10.0 0.017177459218981728 0.02168808699950564 0.029782501235788406 0.07966486793524563
20.0 0.02284397630019752 0.029921000658327812 0.050559578670177796 0.1163103927702468
30.0 0.03419746276889135 0.03399062327633762 0.0572945394373966 0.12732768204558087
40.0 0.044669143417916723 0.047140053273517446 0.07263774008131219 0.1502605490594815
50.0 0.0537907666243117 0.05832879530465296 0.09607006716282451 0.18097583861130662
60.0 0.061655229777500486 0.0644494697442296 0.10490746516947391 0.18913795026207203
70.0 0.07378994360902258 0.07449483082706765 0.11877349624060152 0.19210292812777285
80.0 0.08121273200638279 0.08519148400100784 0.13506760728982947 0.20238095238095233
90.0 0.08707328261783709 0.08766581291333764 0.13947398600863947 0.1995306430729391
100.0 0.08098767809010399 0.08451097420100118 0.13523296110897187 0.1999894492508968


==> data/ser/very_low.csv <==
rate CIC Cancel CancelStrawman Baseline
10.0 0.01997950819672134 0.037763466042154525 0.06279274004683844 0.0694285714285714
20.0 0.03587058455767422 0.060487652391372326 0.09264613941856825 0.10499084249084245
30.0 0.05073290880692061 0.07512315270935965 0.11330049261083741 0.13779207335107957
40.0 0.056371165066817275 0.07771033314511577 0.11554206662902311 0.15973965904585696
50.0 0.07224583197123247 0.08855017979731938 0.12777868584504737 0.1659498878085266
60.0 0.08058283980933123 0.0965260725119168 0.1377473638595984 0.17441992720655142
70.0 0.09401332549480701 0.10802469135802473 0.15180612711476904 0.18171114599686033
80.0 0.09343033509700172 0.10543797766019991 0.1457231040564374 0.18821374703727645
90.0 0.09707032356774525 0.11071286904289679 0.1518388394627982 0.19119187264348558
100.0 0.10945046688848337 0.11908339594290007 0.16286089943114734 0.18668949061105922


==> data/ser_dist/high.csv <==
alg q1 median q3 mean min max
CIC 0.0 1.0 3.0 2.21774582113339 0.0 7.5
Cancel 0.0 0.0 2.0 1.8309365850042623 0.0 5.0
CancelStrawman 0.0 0.0 3.0 2.838200956228457 0.0 7.5


==> data/ser_dist/high_nlos.csv <==
alg q1 median q3 mean min max
CIC 0.0 1.0 2.0 2.0602652143026283 0.0 5.0
Cancel 0.0 0.0 2.0 2.0519970005525296 0.0 5.0
CancelStrawman 0.0 0.0 4.0 3.228293472255111 0.0 10.0


==> data/ser_dist/low.csv <==
alg q1 median q3 mean min max
CIC 0.0 1.0 2.0 1.8492557621737518 0.0 5.0
Cancel 0.0 0.0 1.0 1.923555848760978 0.0 2.5
CancelStrawman 0.0 0.0 3.0 3.0799076402919225 0.0 7.5


==> data/ser_dist/very_low.csv <==
alg q1 median q3 mean min max
CIC 0.0 0.0 2.0 2.2908420754182024 0.0 5.0
Cancel 0.0 0.0 2.0 2.7234476892543236 0.0 5.0
CancelStrawman 0.0 0.0 5.0 3.8481996030620924 0.0 12.5


==> data/sf_eval/sf10.csv <==
rate CIC Cancel Baseline
30 7.277777777777778 21.88888888888889 0.0
50 0.5666666666666667 5.9 0.0
70 0.0 1.2380952380952381 0.0


==> data/sf_eval/sf8.csv <==
rate CIC Cancel Baseline
30 24.166666666666668 43.666666666666664 0.0
50 7.966666666666667 20.766666666666666 0.0
70 2.4285714285714284 8.380952380952381 0.0

